Flare Rates, Rotation Periods. and Spectroscopic Activity Indicators of a Volume-Complete Sample of Mid-to-Late M dwarfs within 15 Parsecs

We present a study of flare rates, rotation periods, and spectroscopic activity indicators of 125 single stars within 15 parsecs and with masses between 0.1$-$0.3 $M_\odot$ observed during the first year of the TESS mission, with the goal of elucidating the relationship between these various magnetically connected phenomena. We gathered multi-epoch high resolution spectra of each target and we measured equivalent widths of the activity indicators Helium I D$_3$, $H\alpha$, and the Calcium infrared triplet line at 8542.09 angstroms. We present 18 new rotation periods from MEarth photometry and 19 new rotation periods from TESS photometry. We present a catalog of 1392 flares. After correcting for sensitivity, we find the slope of the flare frequency distribution for all stars to have a standard value of $\alpha$ = 1.98 $\pm$ 0.02. We determine R$_{31.5}$, the rate of flares per day with energies above E = 3.16$\times$10$^{31}$ ergs in the TESS bandpass. We find that below a critical value of $H\alpha$ EW = -0.71 angstroms, log R$_{31.5}$ increases linearly with increasing $H\alpha$ emission; above this value, log R$_{31.5}$ declines rapidly. The stars divide into two groups: 26% have $H\alpha$ in emission, high flare rates with typical values of log R$_{31.5}$ = -1.30 $\pm$ 0.08, and have Rossby numbers $<$ 0.50. The remaining 74% show little to no $H\alpha$ in emission and exhibit log R$_{31.5}$ $<$ -3.86, with the majority of these stars not showing a single flare during the TESS observations.

==> table1.txt <==
|                   Names |       TIC |          RA |         DEC |     M |     D |    prot |      amp |   amp_e |  ref |      ro |  Tmag |     ha | ha_e |    ca | ca_e |    he | he_e |   rate | rate_e |
|                 GJ 1013 |  40104085 | 00:31:35.42 | -05:52:12.8 | 0.275 | 14.09 |         |          |         |      |         | 10.36 |   0.14 | 0.11 |  0.66 | 0.05 |  0.07 | 0.01 |  -8.97 |   0.87 |
|               L 291-115 | 139200489 | 00:33:13.50 | -47:33:16.5 | 0.126 |  14.6 |         |          |         |      |         | 12.48 |  -0.33 | 0.21 |  0.37 | 0.14 | -0.58 | 0.11 | -12.41 |   0.82 |
|                LHS 1134 | 118585685 | 00:43:26.01 | -41:17:34.0 |  0.21 | 10.23 |         |          |         |      |         | 10.32 |   0.28 | 0.09 |  0.46 | 0.08 |  0.16 | 0.01 |  -10.3 |    0.8 |
|                LHS 1140 |  92226327 | 00:44:59.34 | -15:16:17.5 | 0.179 | 14.99 |   131.0 |   0.0057 |  0.0022 |    2 |  1.1149 |  11.4 |    0.2 | 0.05 |  0.54 | 0.02 |  0.04 | 0.01 |  -8.66 |   0.96 |
|                 GJ 1025 | 398570754 | 01:00:56.37 | -04:26:56.5 | 0.198 | 12.36 |  150.11 |    0.004 |         |    9 |  1.3615 | 10.77 |    0.1 | 0.07 |  0.59 | 0.03 |  0.02 |  0.2 |  -8.32 |   0.77 |
|                 L 87-10 | 234526939 | 01:04:06.95 | -65:22:27.3 | 0.169 | 12.47 |    0.62 |   0.0055 |  0.0028 |    2 |  0.0051 | 11.16 |  -2.03 | 0.09 |  0.33 | 0.07 |  0.12 | 0.09 |  -1.32 |   0.44 |
|                 GJ 1028 | 268633473 | 01:04:53.81 | -18:07:28.6 | 0.136 |  9.77 |   143.2 |   0.0039 |  0.0025 |    2 |  1.0712 | 11.29 |   -0.2 | 0.17 |  0.35 | 0.17 |  0.28 | 0.01 |  -8.57 |   0.84 |
|                 GJ 1031 | 326196770 | 01:08:18.29 | -28:48:20.8 | 0.207 | 12.84 | 129.179 |   0.0013 |  0.0021 |    9 |  1.2093 | 10.78 |    0.2 | 0.07 |  0.51 | 0.07 |  0.05 | 0.03 |  -8.26 |   0.88 |
|                 Gl 54.1 | 439403362 | 01:12:30.65 | -16:59:56.1 | 0.133 |  3.71 |    69.2 |    0.031 |   0.002 |    3 |   0.501 |  9.15 |  -0.71 | 0.05 |  0.46 | 0.04 | -0.07 | 0.06 |   -1.4 |   0.48 |
|                G 272-43 |  54003038 | 01:33:58.01 | -17:38:23.8 | 0.286 | 14.72 |    5.07 | 0.002053 |   0.001 |    8 |  0.0608 | 10.52 |  -1.96 | 0.08 |  0.48 | 0.03 | -0.27 | 0.08 |  -1.49 |   0.79 |
|               LP 991-84 |  42071226 | 01:39:21.72 | -39:36:09.1 | 0.133 |  8.74 |         |          |         |      |         | 11.22 |   0.14 | 0.06 |  0.33 | 0.04 | -0.01 | 0.01 |  -8.33 |   0.88 |
|                LHS 5045 | 229152539 | 01:52:51.59 | -48:05:41.3 | 0.217 | 13.42 |  128.29 |    0.004 |         |    9 |  1.2393 |  11.0 |   0.09 | 0.06 |  0.27 | 0.05 |  0.13 | 0.01 | -12.99 |   0.78 |
|                L 173-19 | 231055581 | 02:00:38.31 | -55:58:04.8 | 0.275 |  8.21 |   65.95 |    0.003 |         |    9 |  0.7441 |  9.36 |   0.06 | 0.06 |  0.54 | 0.05 |  0.02 | 0.02 | -12.07 |   0.79 |
|                LHS 1339 | 123366965 | 02:05:48.55 | -30:10:36.0 | 0.206 |  9.37 |   81.89 |    0.002 |  0.0023 |    9 |  0.7666 |  9.91 |   0.14 | 0.07 |  0.73 | 0.09 |  0.16 | 0.06 |   -7.1 |   0.83 |
|                LHS 1363 | 471012790 | 02:14:12.56 | -03:57:43.6 | 0.115 | 12.49 |    2.33 |   0.0031 |  0.0026 |    2 |  0.0158 | 12.71 |  -5.18 | 0.25 |  0.24 | 0.04 | -0.53 | 0.25 |  -3.15 |   0.74 |
|                   WT 84 | 201792346 | 02:17:28.45 | -59:22:43.7 | 0.126 | 14.69 |    5.23 |   0.0091 |  0.0029 |    2 |  0.0366 | 12.43 |  -7.19 | 0.08 |  0.03 | 0.03 |  -0.2 | 0.02 |  -1.23 |   0.67 |
|        APMPM J0237-5928 | 201878287 | 02:36:32.46 | -59:28:05.7 | 0.147 | 10.07 |    0.47 |   0.0126 |  0.0029 |    2 |  0.0036 | 11.25 |  -5.48 | 0.07 |  0.06 | 0.04 | -0.35 | 0.03 |  -2.44 |   0.45 |
|                 GJ 1050 | 122574885 | 02:39:50.71 | -34:07:57.6 | 0.287 | 10.87 |         |          |         |      |         |  9.56 |   0.11 | 0.05 |   0.7 | 0.07 |  0.04 | 0.04 | -11.12 |   0.93 |
|                 G 75-35 |  35760711 | 02:41:15.14 | -04:32:17.8 | 0.196 | 12.35 |     0.4 | 0.002094 |   0.002 |    8 |  0.0036 | 10.97 |  -3.42 | 0.11 |  0.38 | 0.03 | -0.35 | 0.02 |  -2.37 |   0.25 |
|          SCR J0246-7024 | 259901346 | 02:46:02.25 | -70:24:06.3 | 0.137 | 12.74 |   106.8 |    0.002 |  0.0025 |    2 |  0.7989 |  11.8 |   0.06 | 0.06 |  0.44 | 0.04 |  0.35 | 0.08 | -12.43 |   0.84 |
|                LP 831-1 |  97484419 | 02:54:39.52 | -22:15:58.5 | 0.246 | 14.29 |         |          |         |      |         | 10.58 |   0.15 | 0.07 |  0.64 | 0.07 |  0.21 | 0.12 |  -9.95 |   0.87 |
|                LHS 1481 |  98755656 | 02:58:10.24 | -12:53:05.9 | 0.184 | 11.52 |         |          |         |      |         | 10.44 |   0.11 | 0.15 |  0.71 | 0.07 |   0.1 | 0.02 |   -8.7 |   0.91 |
|                LHS 1490 | 175516858 | 03:02:06.36 | -39:50:51.9 | 0.111 | 14.27 |         |          |         |      |         | 12.64 |   0.04 | 0.09 |  0.39 | 0.06 |  0.29 | 0.17 | -10.94 |   0.74 |
|                 GJ 1055 | 365369408 | 03:09:00.16 | +10:01:25.7 | 0.133 | 12.58 |         |          |         |      |         | 11.82 |   0.31 | 0.07 |  0.45 | 0.03 |  0.04 | 0.01 |   -8.7 |   0.93 |
|                 GJ 1057 | 328465904 | 03:13:22.92 | +04:46:29.3 |  0.16 |  8.61 |   126.2 |   0.0062 |  0.0022 |    1 |  1.0072 | 10.76 |   0.04 | 0.06 |  0.37 | 0.02 | -0.06 |  0.0 |  -9.49 |   0.86 |
|                 LHS 176 | 118590684 | 03:35:38.61 | -08:29:22.7 | 0.119 | 13.06 |  120.97 |   0.0042 |  0.0033 |    2 |  0.8476 | 12.46 |  -0.11 | 0.14 |  0.42 | 0.04 |  0.28 | 0.07 | -11.62 |   0.76 |
|                 GJ 1061 |  79611981 | 03:35:59.72 | -44:30:45.5 | 0.123 |  3.67 |  180.11 |   0.0047 |  0.0017 |    9 |   1.262 |  9.61 |   0.13 | 0.06 |  0.39 | 0.04 |  0.23 | 0.05 | -12.04 |   0.71 |
|                LTT 1732 | 206402318 | 03:38:55.91 | -52:34:10.7 | 0.146 | 12.29 |  103.59 |    0.002 |   0.002 |    2 |  0.8005 | 11.51 |   0.26 | 0.06 |  0.47 | 0.05 | -0.04 | 0.04 | -12.89 |   0.76 |
|                LHS 1593 | 468889408 | 03:47:20.95 | +08:41:45.6 | 0.134 |  12.4 |         |          |         |      |         | 11.65 |   -0.1 | 0.08 |  0.55 | 0.03 |  0.03 | 0.17 |  -9.33 |   0.87 |
|                 GJ 1065 |  38631589 | 03:50:44.29 | -06:05:41.7 | 0.198 |  9.94 |         |          |         |      |         | 10.26 |   0.11 |  0.1 |   0.6 | 0.04 |  0.03 | 0.12 | -11.08 |    0.8 |
| 2MASS J04060688-0534444 | 269634384 | 04:06:06.88 | -05:34:44.6 | 0.224 | 14.13 |  104.66 |   0.0038 |         |    9 |  1.0432 | 10.79 |   0.23 | 0.06 |  0.62 | 0.02 |   0.0 | 0.01 |  -8.69 |   0.84 |
|            UPM 409-4435 | 152475404 | 04:09:32.34 | -44:35:39.5 | 0.203 | 14.69 |    0.43 | 0.000984 | 0.00012 |    8 |  0.0039 | 11.37 |  -6.82 | 0.15 |  0.08 | 0.07 | -0.37 |  0.3 |  -0.07 |   1.18 |
|                 GJ 1068 | 219223742 | 04:10:28.14 | -53:36:08.2 | 0.129 |  7.11 |         |          |         |      |         | 10.62 |   0.12 | 0.06 |  0.45 | 0.04 | -0.26 | 0.01 | -11.66 |   0.77 |
|                   G7-34 | 283866910 | 04:17:18.52 | +08:49:22.1 |  0.25 | 14.59 |    0.37 |   0.0076 |  0.0024 |    1 |  0.0039 | 10.95 |  -7.38 | 0.56 |  0.21 | 0.09 |  -0.4 | 0.54 |  -0.25 |   0.98 |
|                LHS 1668 |   7723060 | 04:24:56.19 | -40:02:47.6 | 0.185 | 14.32 |     0.5 | 0.004492 |  0.0027 |    8 |  0.0043 | 11.28 |  -4.28 | 0.09 |  0.33 | 0.06 | -0.51 | 0.02 |  -2.17 |   0.91 |
|                LHS 5094 | 170636897 | 04:26:32.64 | -30:48:01.8 | 0.197 |  13.4 |    1.39 |   0.0104 |  0.0028 |    2 |  0.0126 | 11.18 |   -4.9 | 0.09 |  0.25 | 0.06 | -0.19 | 0.11 |  -1.37 |   0.72 |
|                LHS 1723 | 471012347 | 05:01:57.43 | -06:56:46.5 | 0.166 |  5.38 |    94.6 |   0.0066 |   0.004 |    2 |  0.7797 |  9.39 |   -0.4 | 0.18 |  0.55 | 0.06 |  0.11 | 0.38 |  -3.86 |   0.77 |
|                LHS 1731 | 169304560 | 05:03:20.08 | -17:22:25.0 |  0.29 |  9.23 |         |          |         |      |         |  9.37 |   0.18 |  0.0 |  0.66 | 0.03 |  0.07 | 0.03 | -10.95 |   0.76 |
|                 G 97-15 | 415508270 | 05:04:14.76 | +11:03:23.8 | 0.151 | 10.19 |    0.84 |   0.0026 |   0.002 |    1 |  0.0065 | 10.95 |  -2.47 | 0.18 |  0.44 | 0.05 | -0.21 | 0.34 |  -2.26 |   0.83 |
|            2MA 505-4756 | 200322593 | 05:05:14.44 | -47:56:15.5 | 0.159 | 13.87 |    0.72 | 0.002078 |  0.0015 |    8 |  0.0057 |  11.6 |  -2.19 | 0.21 |  0.44 | 0.17 |  0.15 | 0.12 |  -2.13 |   0.77 |
| 2MASS J05273058-5129158 | 231733039 | 05:27:30.58 | -51:29:15.8 | 0.129 | 14.58 |  136.29 |   0.0044 |         |    9 |  0.9868 | 12.42 |   0.09 | 0.07 |  0.25 | 0.05 |  0.19 | 0.03 | -10.19 |   0.72 |
|                  Gl 203 | 365779699 | 05:28:00.15 | +09:38:38.2 | 0.231 | 10.21 |         |          |         |      |         | 10.01 |   -0.0 | 0.07 |  0.67 | 0.03 |  0.01 | 0.06 | -10.84 |    0.8 |
|                  Gl 213 | 247463344 | 05:42:09.28 | +12:29:21.8 | 0.221 |  5.79 |         |          |         |      |         |  8.95 |   0.02 | 0.05 |  0.54 | 0.02 |  0.03 | 0.02 |  -8.83 |   0.79 |
|                 GJ 2045 |  11455890 | 05:42:12.71 | -05:27:55.6 | 0.122 | 12.98 |  104.71 |   0.0018 |  0.0016 |    2 |  0.7337 | 12.12 |   -0.5 | 0.14 |  0.46 | 0.05 |  0.07 | 0.06 | -10.33 |   0.86 |
|            LMC 194.6.41 |  31381302 | 05:53:26.44 | -71:33:49.7 | 0.113 | 11.42 |    0.17 |  0.00576 |  0.0035 |    8 |  0.0012 | 12.64 |  -2.15 | 0.25 |  0.04 |  0.1 |   0.2 | 0.03 |  -2.21 |   0.81 |
|         LSPM J0556+1144 | 102286828 | 05:56:57.24 | +11:44:33.2 | 0.125 | 14.25 |         |          |         |      |         | 12.44 |    0.0 |  0.1 |  0.37 | 0.03 |  0.43 | 0.09 |  -10.5 |   0.74 |
|                 G 99-49 | 282501711 | 06:00:03.52 | +02:42:23.6 | 0.237 |  5.21 |    1.81 |   0.0074 |  0.0029 |    1 |  0.0186 |  8.64 |  -2.56 | 0.08 |  0.45 | 0.03 | -0.16 | 0.03 |  -0.49 |   0.98 |
|                   APCOL | 160329609 | 06:04:52.16 | -34:33:36.0 | 0.279 |   8.6 |    1.02 | 0.004275 |  0.0021 |    8 |  0.0119 |  9.77 |   -8.2 | 0.16 |  0.21 | 0.06 |  -0.7 | 0.06 |  -0.76 |   0.25 |
|                 GJ 1088 | 231917352 | 06:10:52.89 | -43:24:17.8 | 0.296 | 11.19 |   53.74 |   0.0029 |  0.0028 |    2 |  0.6644 |  9.83 |   0.07 | 0.06 |  0.78 | 0.07 |  0.37 | 0.04 | -11.18 |   0.82 |
|               LP 779-34 |  33937232 | 06:15:11.98 | -16:26:15.6 |  0.19 | 12.89 |         |          |         |      |         | 11.01 |  -0.24 | 0.05 |  0.39 | 0.05 | -0.01 | 0.03 |  -9.43 |   0.77 |
| 2MASS J06210665-4905379 | 238950307 | 06:21:06.66 | -49:05:38.0 | 0.172 | 11.66 |         |          |         |      |         | 10.83 |  -0.09 | 0.11 |  0.58 | 0.13 | -0.31 | 0.02 |   -7.1 |   1.07 |
|          SCR J0642-6707 | 176935123 | 06:42:27.17 | -67:07:19.8 |  0.11 | 13.49 |         |          |         |      |         | 12.61 |   0.28 | 0.16 |   0.7 | 0.09 |  0.08 | 0.04 | -14.21 |    0.7 |
|          SCR J0717-0501 | 471012349 | 07:17:17.09 | -05:01:03.6 | 0.193 | 11.15 |    0.41 | 0.004955 |  0.0034 |    8 |  0.0036 |  10.6 |  -2.47 |  0.1 |  0.46 | 0.03 | -0.09 | 0.06 |  -0.93 |   0.16 |
|                L 136-37 | 349374765 | 07:20:52.04 | -62:10:11.8 | 0.265 | 11.21 |         |          |         |      |         |  9.96 |   0.14 | 0.06 |  0.68 | 0.07 |  0.16 | 0.01 |  -13.2 |   0.75 |
|          SCR J0736-3024 | 114308371 | 07:36:56.68 | -30:24:16.4 | 0.196 |  13.9 |  107.18 |   0.0031 |         |    9 |  0.9721 | 11.06 |   0.13 | 0.18 |   0.8 | 0.12 |  0.18 | 0.09 | -10.29 |    0.8 |
|          SCR J0740-4257 | 123480394 | 07:40:11.80 | -42:57:40.3 | 0.153 |   8.0 |    0.31 |   0.0023 |  0.0029 |    2 |  0.0024 | 10.67 |  -5.14 | 0.12 |   0.1 | 0.06 | -0.57 | 0.11 |  -1.02 |   0.35 |
|                LHS 1950 | 266194572 | 07:51:51.39 | +05:32:57.3 | 0.154 | 14.81 | 122.225 |   0.0033 |  0.0036 |    9 |  0.9755 | 11.82 |   0.05 |  0.1 |  0.45 | 0.03 | -0.09 | 0.17 | -11.05 |   0.89 |
|          SCR J0754-3809 | 131799991 | 07:54:54.84 | -38:09:37.8 | 0.131 | 12.48 |    0.21 | 0.006238 |  0.0041 |    8 |  0.0015 | 12.12 |  -5.29 | 0.12 |  0.13 | 0.05 | -0.13 | 0.01 |  -2.47 |   0.72 |
|                  Gl 299 | 334415465 | 08:11:57.56 | +08:46:22.9 | 0.138 |   6.8 |         |          |         |      |         | 10.13 |   0.06 | 0.08 |  0.58 | 0.03 |   0.2 | 0.04 | -10.73 |   0.85 |
|                  GJ 300 | 437127546 | 08:12:40.88 | -21:33:06.8 | 0.282 |  8.12 |         |          |         |      |         |  9.45 |   0.18 | 0.31 |  0.47 | 0.01 | -0.15 | 0.03 | -11.19 |   0.83 |
|                 GJ 2070 | 121286320 | 08:34:25.89 | -01:08:39.6 | 0.246 |  13.4 |         |          |         |      |         | 10.36 |   0.01 | 0.07 |  0.69 | 0.03 |  0.12 | 0.07 |  -9.58 |    0.9 |
| 2MASS J08443891-4805218 | 144654557 | 08:44:38.88 | -48:05:20.9 |   0.2 | 14.56 |  129.51 |   0.0062 |  0.0039 |    2 |  1.1746 |  11.2 |  -0.19 | 0.05 |  0.56 | 0.04 |  0.33 | 0.04 |  -9.81 |   0.83 |
|          SCR J0914-4134 |   3127674 | 09:14:17.42 | -41:34:37.9 | 0.126 | 12.14 |    0.55 | 0.007516 |  0.0054 |    8 |  0.0068 | 11.52 |  -3.28 |  0.1 |  0.39 | 0.06 |   0.3 | 0.08 |  -2.26 |   1.02 |
|                 GJ 1123 | 452465896 | 09:17:05.33 | -77:49:23.4 | 0.224 |  9.51 |  131.24 |   0.0051 |         |    9 |  1.2678 | 10.34 |   0.13 | 0.08 |  0.41 | 0.07 |  0.07 | 0.08 |  -7.44 |   0.82 |
|            LEP  921-219 | 281234286 | 09:21:48.13 | -02:19:43.4 | 0.272 | 11.98 |         |          |         |      |         |   9.9 |    0.7 | 0.31 |  0.73 | 0.17 |  -0.0 | 0.23 |  -8.07 |   0.88 |
|               LP 846-15 | 189565557 | 09:34:27.94 | -26:43:26.8 |  0.19 | 14.34 |    0.69 |   0.0072 |  0.0023 |    2 |  0.0061 | 11.29 |  -3.33 | 0.07 |  0.28 | 0.06 | -0.28 | 0.12 |   -2.1 |   0.88 |
|                 GJ 1128 | 370955883 | 09:42:46.36 | -68:53:06.1 | 0.176 |   6.5 |  157.43 |   0.0069 |  0.0044 |    2 |  1.3398 |  9.81 |  -0.11 | 0.08 |  0.46 | 0.06 | -0.12 | 0.02 | -11.03 |   0.79 |
|                LHS 5156 | 362253884 | 09:42:49.60 | -63:37:56.1 |  0.21 | 10.49 |         |          |         |      |         | 10.48 |   0.14 | 0.05 |  0.51 | 0.04 |  0.14 | 0.08 | -13.68 |    0.7 |
|            2MA 943-3833 |  44568897 | 09:43:29.94 | -38:33:56.1 |   0.1 | 12.86 |         |          |         |      |         | 13.24 |   -0.1 | 1.37 |  0.38 | 0.15 | -0.35 | 0.16 | -12.27 |   0.85 |
|                 LHS 272 | 289600366 | 09:43:46.16 | -17:47:06.2 | 0.154 | 14.12 |         |          |         |      |  0.0248 | 11.08 |   0.02 | 0.05 |  0.59 | 0.09 | -0.05 | 0.02 |  -9.72 |   0.87 |
|                 GJ 1129 | 418096656 | 09:44:47.34 | -18:12:48.9 |   0.3 | 11.01 |         |          |         |      |         |  9.88 |   0.25 | 0.07 |  0.58 | 0.07 |  0.03 | 0.04 |  -9.49 |   0.97 |
|                G 161-71 | 289706625 | 09:44:54.18 | -12:20:54.4 | 0.306 | 13.13 |    0.44 | 0.041294 | 0.00948 |    8 |  0.0054 | 10.53 | -11.09 |  0.2 |   0.1 | 0.03 | -0.74 | 0.16 |  -0.37 |   0.37 |
|                 WT 2458 |  11974826 | 09:45:58.42 | -32:53:29.8 | 0.186 | 12.01 |    0.31 | 0.004672 |  0.0035 |    8 |  0.0026 | 11.08 |  -5.03 | 0.08 |   0.2 | 0.04 | -0.39 | 0.02 |  -1.02 |   0.56 |
|                 GJ 1132 | 101955023 | 10:14:51.77 | -47:09:24.1 | 0.192 | 12.62 |  129.15 |   0.0041 |  0.0023 |    2 |  1.1348 |  10.9 |   0.14 | 0.06 |  0.52 | 0.06 | -0.05 | 0.12 | -11.61 |   0.75 |
|           LEP 1038-4933 | 303301402 | 10:38:15.18 | -49:33:44.6 |  0.13 | 14.47 |    1.14 | 0.003277 |  0.0026 |    8 |  0.0083 |  12.2 |  -2.04 | 0.12 |  0.46 | 0.09 |  -0.1 | 0.18 |  -2.44 |   0.96 |
|            LEHPM 2-2758 | 369819319 | 10:38:47.82 | -86:32:44.1 | 0.252 | 14.21 |         |          |         |      |         | 10.67 |    0.1 | 0.05 |  0.52 | 0.05 | -0.05 | 0.05 | -13.11 |   0.73 |
|                 LHS 288 | 391039604 | 10:44:21.23 | -61:12:35.6 | 0.106 |  4.84 |         |          |         |      |         |  10.5 |   0.01 | 0.05 |  0.46 | 0.03 |  0.51 | 0.04 | -12.22 |   0.78 |
|                LHS 2303 | 413373646 | 10:44:29.20 | -18:38:07.1 | 0.125 | 12.94 |         |          |         |      |         |  11.8 |   0.03 | 0.06 |  0.59 | 0.06 |  0.31 |  0.0 |  -9.39 |   0.77 |
|                LHS 2310 | 394816687 | 10:47:38.69 | -79:27:45.9 | 0.251 | 14.33 |  109.34 |    0.004 |         |    9 |  1.1599 | 10.81 |   0.19 | 0.09 |  0.51 | 0.08 |  0.06 | 0.01 | -11.19 |   0.72 |
|                LHS 2385 |  20501510 | 11:16:37.63 | -27:57:19.3 | 0.186 | 14.06 |         |          |         |      |         | 11.08 |   0.06 | 0.06 |  0.47 | 0.06 |  0.08 | 0.03 |  -10.7 |   0.93 |
|                 LHS 306 | 471012447 | 11:31:08.38 | -14:57:21.3 | 0.157 | 11.48 |         |          |         |      |         | 11.25 |   0.41 | 0.09 |  0.49 | 0.04 | -0.05 | 0.07 |  -9.84 |   0.82 |
|          SCR J1138-7721 | 454682563 | 11:38:16.76 | -77:21:48.5 | 0.118 |  8.39 |         |          |         |      |         | 11.41 |  -0.09 | 0.06 |  0.43 | 0.04 |  0.01 | 0.09 | -10.61 |    0.8 |
| 2MASS J11412152-3624346 | 454012528 | 11:41:21.52 | -36:24:34.7 | 0.173 |  8.68 |  150.73 |   0.0046 |         |    9 |  1.2423 | 10.31 |   0.05 | 0.05 |  0.51 | 0.04 |  0.17 | 0.04 |  -9.96 |   0.79 |
|               L 758-107 | 422407583 | 12:11:16.95 | -19:58:21.7 | 0.272 | 12.74 |         |          |         |      |         |  10.2 |   0.12 | 0.06 |  0.62 | 0.07 | -0.01 | 0.01 |  -9.62 |   0.87 |
|          SCR J1214-2345 | 429354344 | 12:14:08.67 | -23:45:17.1 | 0.167 | 10.77 |    0.36 | 0.026403 |  0.0052 |    8 |   0.003 | 10.98 |  -7.59 | 0.11 |  0.24 | 0.06 | -0.39 | 0.01 |   0.44 |   1.39 |
|                 GJ  465 |  22395594 | 12:24:52.49 | -18:14:32.3 | 0.274 |  8.89 |         |          |         |      |         |  9.31 |   0.11 | 0.07 |   0.6 | 0.07 | -0.08 | 0.16 |  -9.05 |   0.74 |
|                LHS 2557 | 334939050 | 12:25:32.02 | -15:59:41.8 |  0.14 | 12.94 |    0.68 | 0.005101 |  0.0041 |    8 |  0.0051 |  12.0 |  -5.64 | 0.18 |   0.1 | 0.07 | -0.13 | 0.02 |  -2.47 |   0.84 |
|                 GJ 1158 | 271946648 | 12:29:34.54 | -55:59:37.1 | 0.233 | 13.07 |  157.63 |   0.0036 |         |    9 |  1.5712 | 10.62 |    0.1 | 0.04 |  0.61 | 0.04 |  0.04 |  0.0 | -10.74 |   0.82 |
|                 LHS 337 | 144370079 | 12:38:49.10 | -38:22:53.8 | 0.152 |  6.67 |         |          |         |      |         |  9.95 |   0.16 | 0.06 |  0.47 | 0.05 |  0.03 | 0.04 | -10.79 |   0.81 |
|                LHS 2597 | 390531051 | 12:39:36.43 | -26:58:11.1 | 0.114 | 10.98 |         |          |         |      |         | 12.07 |  -0.01 | 0.09 |  0.38 | 0.07 |  0.23 |  0.0 |  -9.06 |    0.8 |
|                Gl 480.1 |  73232846 | 12:40:46.28 | -43:33:59.1 | 0.185 |  8.05 |   91.73 |   0.0015 |  0.0028 |    2 |   0.806 |  9.84 |   0.08 | 0.03 |  0.59 | 0.03 | -0.01 | 0.02 | -10.59 |   0.79 |
|                LHS 2608 | 328591096 | 12:42:19.67 | -71:38:20.2 | 0.242 | 14.45 |         |          |         |      |         | 10.83 |   0.07 | 0.07 |  0.56 | 0.07 |  0.54 | 0.03 | -13.23 |   0.61 |
|          SCR J1245-5506 | 419692115 | 12:45:52.53 | -55:06:50.2 | 0.166 | 10.19 |     0.7 | 0.001142 |   0.001 |    8 |  0.0058 | 10.81 |  -2.57 | 0.07 |  0.38 | 0.05 |  -0.2 | 0.01 |  -2.08 |    0.9 |
|                LHS 2729 | 101774867 | 13:23:38.02 | -25:54:45.1 | 0.303 | 14.12 |    2.01 | 0.001711 |   0.001 |    8 |  0.0248 | 10.35 |   -3.1 | 0.08 |  0.25 | 0.07 | -0.11 | 0.01 |  -0.71 |   0.31 |
|               LP 911-56 |  30101427 | 13:46:46.04 | -31:49:25.6 | 0.104 | 13.65 |         |          |         |      |         | 13.34 |   0.31 |  0.2 |  0.17 |  0.2 |   0.3 | 0.16 | -11.82 |   0.79 |
|               LTT  5437 | 471012269 | 13:57:13.06 | -29:22:25.9 | 0.279 | 13.26 |         |          |         |      |         | 10.22 |   0.05 | 0.05 |  0.65 | 0.06 | -0.03 | 0.01 | -10.43 |   0.87 |
| 2MASS J13580529-3937545 | 178930081 | 13:58:05.40 | -39:37:55.2 | 0.129 | 11.56 |         |          |         |      |         | 11.42 |    0.1 | 0.03 |  0.43 | 0.03 | -0.01 | 0.01 | -10.81 |   0.79 |
|                LHS 2836 | 125421413 | 13:59:10.42 | -19:50:03.6 | 0.264 | 10.82 |    3.33 |   0.0063 |  0.0032 |    2 |  0.0364 | 10.11 |  -3.22 | 0.09 |  0.43 | 0.07 | -0.31 | 0.13 |  -1.89 |   0.78 |
| 2MASS J14221943-7023371 | 449046160 | 14:22:19.47 | -70:23:37.1 | 0.121 | 12.86 |         |          |         |      |         | 12.23 |   0.12 |  0.1 |  0.45 | 0.07 |  0.04 | 0.11 | -11.91 |   0.82 |
|                  Gl 551 | 388857263 | 14:29:43.02 | -62:40:46.7 | 0.122 |   1.3 |    89.0 |   0.0073 |  0.0067 |    4 |  0.6236 |  7.49 |  -1.67 | 0.22 |   0.3 | 0.05 | -0.19 | 0.01 |  -2.42 |   0.27 |
|                 GJ 2112 | 226023693 | 15:22:12.98 | -27:49:42.7 |  0.18 | 11.68 |         |          |         |      |         | 10.74 |   0.15 | 0.05 |  0.14 | 0.05 |  0.65 | 0.02 | -10.33 |    0.8 |
|                  Gl 590 | 172278724 | 15:36:34.48 | -37:54:22.8 | 0.211 | 10.08 |  125.09 |   0.0035 |  0.0026 |    2 |   1.171 | 10.15 |   0.08 | 0.04 |   0.6 | 0.04 |  0.07 | 0.02 |  -9.67 |   0.88 |
| 2MASS J15404341-5101357 | 190138951 | 15:40:43.52 | -51:01:35.9 | 0.105 |  5.32 |    93.7 |   0.0028 |  0.0029 |    2 |  0.6147 | 11.25 |  -0.86 | 0.06 |  0.22 | 0.03 | -0.29 | 0.01 |  -6.41 |    0.9 |
|          SCR J1626-3812 | 351808240 | 16:26:51.69 | -38:12:32.6 | 0.126 |  14.0 |    0.28 | 0.007289 |  0.0062 |    2 |   0.002 | 12.44 |  -3.72 | 0.34 |  0.21 | 0.17 |  0.09 | 0.15 |  -1.36 |   0.82 |
| 2MASS J16475517-6509116 | 447382925 | 16:47:55.16 | -65:09:11.6 | 0.168 | 14.59 |   73.14 |   0.0055 |  0.0024 |    2 |  0.6028 | 11.38 |  -0.42 | 0.05 |  0.59 | 0.04 | -0.02 | 0.06 |  -3.11 |   0.98 |
|           LEP 1718-4131 | 192642951 | 17:18:54.55 | -41:31:40.1 | 0.104 | 11.26 |         |          |         |      |         | 13.03 |  -3.02 | 0.37 | -0.19 | 0.18 | -0.86 | 0.09 |  -9.23 |   0.93 |
|                  Gl 693 |  75160399 | 17:46:34.22 | -57:19:08.7 |  0.28 |  5.89 |         |          |         |      |         |  8.39 |   0.14 | 0.04 |  0.07 | 0.04 |  0.65 | 0.05 | -10.54 |   0.77 |
|          SCR J1841-4347 | 340009136 | 18:41:09.81 | -43:47:32.8 | 0.111 | 12.53 |   94.57 |   0.0032 |         |    9 |  0.6412 | 12.71 |   0.15 | 0.15 |  0.32 | 0.09 |  0.55 | 0.05 |  -9.83 |   0.87 |
|                LHS 5341 | 120395704 | 18:43:06.97 | -54:36:48.4 |  0.24 | 10.24 |         |          |         |      |         | 10.23 |   0.03 | 0.09 |  0.46 | 0.08 |  0.39 | 0.11 | -11.64 |   0.94 |
|          SCR J1855-6914 | 381983159 | 18:55:47.89 | -69:14:15.1 | 0.109 | 11.61 |     1.4 | 0.001956 |  0.0014 |    8 |  0.0092 | 12.75 |  -2.11 | 0.33 |  0.07 | 0.12 |  0.46 | 0.33 | -10.06 |  -2.76 |
|           WIS 1912-3615 | 254231212 | 19:12:39.25 | -36:14:56.6 | 0.138 | 11.46 |         |          |         |      |         | 11.22 |  -0.07 |  0.1 |  0.55 |  0.1 |  0.16 | 0.22 |  -8.72 |   1.02 |
|                  Gl 754 |  62020444 | 19:20:47.98 | -45:33:29.7 | 0.175 |  5.91 |         |          |         |      |         |  9.47 |   0.11 | 0.07 | -0.08 | 0.07 |   0.6 |  0.0 |  -9.96 |   0.85 |
|                 LHS 475 | 369327947 | 19:20:54.26 | -82:33:16.1 | 0.275 | 12.49 |   79.32 |   0.0025 |  0.0039 |    2 |  0.8949 | 10.22 |   0.26 | 0.09 |  0.62 | 0.08 |  0.24 | 0.14 |  -11.9 |   0.79 |
|                 GJ 1251 | 331681541 | 20:28:03.74 | -76:40:15.9 | 0.169 | 12.87 |  168.28 |    0.004 |         |    9 |   1.387 | 11.13 |   0.08 | 0.07 |  0.49 | 0.06 |  0.17 | 0.12 | -10.55 |   0.79 |
|           LEP 2050-3424 |  89257479 | 20:50:16.17 | -34:24:42.6 | 0.166 |   9.6 |    1.12 | 0.002942 |  0.0021 |    8 |  0.0092 | 10.75 |  -2.75 | 0.13 |  0.27 | 0.08 |  0.27 | 0.17 |  -2.09 |   0.62 |
|                 LHS 510 | 165096120 | 21:30:47.67 | -40:42:29.5 | 0.205 | 12.17 |         |          |         |      |         | 10.57 |   0.02 | 0.06 |  0.48 | 0.06 |   0.1 | 0.11 |  -9.69 |   0.85 |
|                  WT 795 | 389687183 | 21:36:25.30 | -44:01:00.1 | 0.197 | 14.18 |         |          |         |      |         | 11.28 |   0.16 | 0.07 |  0.37 | 0.06 |  0.07 | 0.02 |   -9.5 |   0.85 |
|                LHS 3746 | 197736350 | 22:02:29.39 | -37:04:51.3 | 0.251 |  7.45 |   69.62 |   0.0034 |   0.005 |    9 |  0.7385 |  9.26 |  -0.07 | 0.09 |  0.61 |  0.1 |   0.1 | 0.01 | -11.04 |   0.73 |
|                  WT 887 | 389051009 | 22:13:50.48 | -63:42:10.2 | 0.108 | 13.87 |         |          |  0.0025 |      |  0.0009 | 13.17 |  -0.42 | 0.13 |  0.19 | 0.07 |  0.25 | 0.01 |  -4.64 |   0.84 |
|                LHS 3844 | 410153553 | 22:41:58.11 | -69:10:08.4 | 0.151 | 14.89 |   126.1 |   0.0087 |         |    4 |  0.9891 | 12.05 |   0.12 | 0.08 |  0.26 | 0.06 |  0.09 | 0.07 |  -8.33 |   0.82 |
|            LEHPM 1-5031 | 273369281 | 22:41:59.39 | -75:00:33.0 | 0.111 | 12.43 |         | 0.002078 |   0.002 |      |  0.0044 | 12.55 |  -1.23 | 0.11 |  0.17 | 0.07 |   0.1 | 0.05 |  -4.01 |   0.63 |
|               LP 876-10 |  47423224 | 22:48:04.50 | -24:22:07.8 | 0.196 |  7.67 |    0.32 |   0.0039 |  0.0034 |    2 |  0.0029 |  9.82 |  -3.35 |  0.1 |  0.32 | 0.03 | -0.34 | 0.18 |  -1.04 |   0.46 |
| 2MASS J23303802-8455189 | 401834404 | 23:30:38.19 | -84:55:18.9 | 0.138 | 12.73 |    6.43 |   0.0015 |  0.0023 |    2 |  0.0481 | 11.64 |  -0.53 | 0.08 |  0.35 | 0.07 |  0.02 | 0.05 |  -11.9 |   0.79 |
|                 LHS 547 | 224269420 | 23:36:52.31 | -36:28:51.8 | 0.171 | 11.97 |  123.42 |   0.0025 |         |    9 |  1.0172 |  11.0 |   0.08 | 0.06 |  0.39 | 0.04 | -0.09 |  0.0 | -10.45 |   0.91 |
|                 L 85-31 | 238176832 | 23:53:25.21 | -70:56:41.1 | 0.257 | 12.35 |    0.53 |   0.0059 |  0.0035 |    2 |  0.0058 | 10.39 |  -1.92 | 0.13 |  0.36 | 0.12 | -0.05 | 0.16 |  -1.48 |   0.65 |


==> table3.txt <==
"Star Name"   "TIC ID"   "Tess Magnitude"   "Time of Peak Flux"   "Amplitude"   "Duration"   "ED"   "Energy"
 L 87-10   234526939   11.16   2458355.0874   51.35   1440.0   6.23   1.61e+31
 L 87-10   234526939   11.16   2458357.0402   55.35   840.0   4.38   1.13e+31
 L 87-10   234526939   11.16   2458358.8832   56.09   360.0   2.59   6.68e+30
 L 87-10   234526939   11.16   2458359.5471   117.27   2520.0   22.80   5.87e+31
 L 87-10   234526939   11.16   2458359.8249   43.48   2040.0   8.94   2.30e+31
 L 87-10   234526939   11.16   2458363.4095   34.71   360.0   1.59   4.11e+30
 L 87-10   234526939   11.16   2458367.0192   28.39   360.0   1.46   3.77e+30
 L 87-10   234526939   11.16   2458368.6275   186.67   1800.0   15.78   4.07e+31
 L 87-10   234526939   11.16   2458369.9470   35.36   360.0   1.48   3.80e+30
 L 87-10   234526939   11.16   2458370.1650   49.90   360.0   1.90   4.91e+30
 L 87-10   234526939   11.16   2458371.8594   54.23   360.0   1.96   5.04e+30
 L 87-10   234526939   11.16   2458373.4413   50.63   600.0   3.55   9.15e+30
 L 87-10   234526939   11.16   2458376.4371   517.42   3240.0   78.11   2.01e+32
 L 87-10   234526939   11.16   2458376.5705   178.17   2520.0   28.21   7.27e+31
 L 87-10   234526939   11.16   2458378.0996   108.94   3960.0   30.42   7.84e+31
 L 87-10   234526939   11.16   2458381.4148   83.72   360.0   2.73   7.04e+30
 L 87-10   234526939   11.16   2458326.1538   55.97   1080.0   6.51   1.68e+31
 L 87-10   234526939   11.16   2458326.2552   51.15   600.0   3.50   9.03e+30
 L 87-10   234526939   11.16   2458326.7316   32.36   360.0   2.23   5.73e+30
 L 87-10   234526939   11.16   2458326.9080   105.60   360.0   3.48   8.97e+30
 L 87-10   234526939   11.16   2458327.5705   184.26   1440.0   22.07   5.69e+31
 L 87-10   234526939   11.16   2458328.5192   52.65   360.0   2.46   6.34e+30
 L 87-10   234526939   11.16   2458329.3469   195.17   960.0   13.57   3.50e+31
 L 87-10   234526939   11.16   2458331.9609   84.69   1440.0   10.90   2.81e+31
 L 87-10   234526939   11.16   2458332.8540   53.87   4320.0   19.08   4.92e+31
 L 87-10   234526939   11.16   2458333.3165   65.65   1800.0   11.54   2.97e+31
 L 87-10   234526939   11.16   2458334.4706   30.12   360.0   1.50   3.87e+30
 L 87-10   234526939   11.16   2458336.8401   42.39   360.0   1.73   4.47e+30
 L 87-10   234526939   11.16   2458337.1429   60.09   1680.0   10.22   2.63e+31
 L 87-10   234526939   11.16   2458337.1762   34.45   1440.0   5.37   1.38e+31
 L 87-10   234526939   11.16   2458337.4776   71.72   360.0   2.73   7.04e+30
 L 87-10   234526939   11.16   2458340.7637   51.04   600.0   3.07   7.92e+30
 L 87-10   234526939   11.16   2458340.9957   79.66   1200.0   7.91   2.04e+31
 L 87-10   234526939   11.16   2458341.6290   429.14   2880.0   66.00   1.70e+32
 L 87-10   234526939   11.16   2458342.5332   34.24   360.0   1.70   4.38e+30
 L 87-10   234526939   11.16   2458344.9860   95.08   720.0   5.77   1.49e+31
 L 87-10   234526939   11.16   2458345.3124   44.12   600.0   2.84   7.31e+30
 L 87-10   234526939   11.16   2458345.6777   53.91   360.0   3.16   8.13e+30
 L 87-10   234526939   11.16   2458346.9888   65.56   960.0   6.65   1.71e+31
 L 87-10   234526939   11.16   2458349.1999   64.81   840.0   6.14   1.58e+31
 L 87-10   234526939   11.16   2458349.4499   112.68   960.0   7.89   2.03e+31
 L 87-10   234526939   11.16   2458349.9818   52.17   600.0   3.37   8.69e+30
 L 87-10   234526939   11.16   2458350.6985   74.94   1080.0   6.90   1.78e+31
 L 87-10   234526939   11.16   2458351.9943   103.10   600.0   5.46   1.41e+31
 L 87-10   234526939   11.16   2458352.1402   32.73   360.0   2.00   5.14e+30
 L 85-31   238176832   10.39   2458326.8501   64.03   360.0   1.22   6.25e+30
 L 85-31   238176832   10.39   2458327.7737   77.04   2760.0   12.73   6.53e+31
 L 85-31   238176832   10.39   2458329.4959   790.73   1200.0   19.68   1.01e+32
 L 85-31   238176832   10.39   2458330.4973   389.53   1440.0   13.84   7.10e+31
 L 85-31   238176832   10.39   2458330.9292   115.89   1080.0   5.82   2.99e+31
 L 85-31   238176832   10.39   2458332.2334   206.60   1080.0   7.94   4.07e+31
 L 85-31   238176832   10.39   2458332.3501   109.32   480.0   2.12   1.09e+31
 L 85-31   238176832   10.39   2458333.2459   270.82   8040.0   66.10   3.39e+32
 L 85-31   238176832   10.39   2458333.3626   71.11   3480.0   12.34   6.33e+31
 L 85-31   238176832   10.39   2458334.7529   53.13   840.0   2.17   1.11e+31
 L 85-31   238176832   10.39   2458338.2112   1034.83   1800.0   35.67   1.83e+32
 L 85-31   238176832   10.39   2458342.3014   63.28   360.0   1.76   9.01e+30
 L 85-31   238176832   10.39   2458342.9861   80.14   1560.0   6.25   3.21e+31
 L 85-31   238176832   10.39   2458344.0458   59.56   360.0   1.10   5.66e+30
 L 85-31   238176832   10.39   2458344.1792   100.16   2760.0   7.38   3.79e+31
 L 85-31   238176832   10.39   2458344.5458   139.36   1080.0   5.99   3.07e+31
 L 85-31   238176832   10.39   2458345.7986   201.96   720.0   5.63   2.89e+31
 L 85-31   238176832   10.39   2458347.3000   101.23   360.0   1.67   8.57e+30
 L 85-31   238176832   10.39   2458347.8639   80.53   360.0   1.36   6.99e+30
 L 85-31   238176832   10.39   2458347.9833   677.08   2400.0   125.63   6.44e+32
 L 85-31   238176832   10.39   2458348.3375   66.30   360.0   8.51   4.36e+31
 L 85-31   238176832   10.39   2458351.1124   241.72   960.0   6.49   3.33e+31
 L 85-31   238176832   10.39   2458352.9346   171.50   840.0   5.18   2.66e+31
 LP 876-10   47423224   9.82   2458354.1861   145.05   1080.0   4.10   1.37e+31
 LP 876-10   47423224   9.82   2458354.3499   108.80   2880.0   7.83   2.62e+31
 LP 876-10   47423224   9.82   2458354.3930   54.53   360.0   1.00   3.35e+30
 LP 876-10   47423224   9.82   2458354.7694   191.20   720.0   3.29   1.10e+31
 LP 876-10   47423224   9.82   2458355.2208   87.94   600.0   1.91   6.41e+30
 LP 876-10   47423224   9.82   2458355.4277   67.21   360.0   0.83   2.78e+30
 LP 876-10   47423224   9.82   2458355.4611   55.00   360.0   0.94   3.15e+30
 LP 876-10   47423224   9.82   2458357.0347   70.77   600.0   1.40   4.69e+30
 LP 876-10   47423224   9.82   2458357.9958   64.42   360.0   0.81   2.70e+30
 LP 876-10   47423224   9.82   2458359.0722   245.25   1320.0   7.55   2.53e+31
 LP 876-10   47423224   9.82   2458360.0569   505.15   840.0   8.96   3.00e+31
 LP 876-10   47423224   9.82   2458361.6763   70.17   1440.0   2.60   8.71e+30
 LP 876-10   47423224   9.82   2458361.9277   422.21   4800.0   22.57   7.56e+31
 LP 876-10   47423224   9.82   2458362.8930   152.76   360.0   1.51   5.04e+30
 LP 876-10   47423224   9.82   2458363.6638   127.93   360.0   1.82   6.11e+30
 LP 876-10   47423224   9.82   2458363.7055   51.89   360.0   0.78   2.62e+30
 LP 876-10   47423224   9.82   2458363.7305   98.93   360.0   1.11   3.72e+30
 LP 876-10   47423224   9.82   2458364.0832   390.00   1200.0   8.01   2.68e+31
 LP 876-10   47423224   9.82   2458365.6554   744.46   4800.0   39.77   1.33e+32
 LP 876-10   47423224   9.82   2458365.8429   226.74   600.0   3.36   1.12e+31
 LP 876-10   47423224   9.82   2458365.9499   166.57   3360.0   12.60   4.22e+31
 LP 876-10   47423224   9.82   2458366.1929   89.76   840.0   2.67   8.94e+30
 LP 876-10   47423224   9.82   2458366.2457   131.66   600.0   2.15   7.20e+30
 LP 876-10   47423224   9.82   2458367.0193   52.38   360.0   0.81   2.73e+30
 LP 876-10   47423224   9.82   2458367.0415   213.51   360.0   1.88   6.29e+30
 LP 876-10   47423224   9.82   2458369.6943   151.93   360.0   1.50   5.02e+30
 LP 876-10   47423224   9.82   2458370.5304   87.02   360.0   1.00   3.36e+30
 LP 876-10   47423224   9.82   2458371.1540   64.84   600.0   1.49   4.98e+30
 LP 876-10   47423224   9.82   2458371.3067   175.02   600.0   2.74   9.18e+30
 LP 876-10   47423224   9.82   2458372.2053   94.07   600.0   1.85   6.19e+30
 LP 876-10   47423224   9.82   2458372.3234   253.54   600.0   3.61   1.21e+31
 LP 876-10   47423224   9.82   2458372.7164   56.92   360.0   0.75   2.52e+30
 LP 876-10   47423224   9.82   2458372.8345   153.24   2160.0   6.44   2.16e+31
 LP 876-10   47423224   9.82   2458372.9636   72.90   360.0   0.90   3.00e+30
 LP 876-10   47423224   9.82   2458372.9970   152.63   480.0   1.87   6.28e+30
 LP 876-10   47423224   9.82   2458373.2122   152.10   840.0   4.21   1.41e+31
 LP 876-10   47423224   9.82   2458373.9580   171.73   960.0   4.51   1.51e+31
 LP 876-10   47423224   9.82   2458374.3650   141.88   1320.0   4.87   1.63e+31
 LP 876-10   47423224   9.82   2458374.4316   756.25   960.0   10.86   3.64e+31
 LP 876-10   47423224   9.82   2458374.5469   63.87   600.0   1.76   5.90e+30
 LP 876-10   47423224   9.82   2458374.7177   122.52   600.0   2.56   8.59e+30
 LP 876-10   47423224   9.82   2458374.9789   57.20   360.0   0.90   3.01e+30
 LP 876-10   47423224   9.82   2458375.5802   184.23   960.0   4.38   1.47e+31
 LP 876-10   47423224   9.82   2458376.3733   77.86   1800.0   4.60   1.54e+31
 LP 876-10   47423224   9.82   2458376.5399   82.84   840.0   1.71   5.73e+30
 LP 876-10   47423224   9.82   2458376.8024   716.90   1080.0   10.21   3.42e+31
 LP 876-10   47423224   9.82   2458377.4829   220.45   840.0   5.35   1.79e+31
 LP 876-10   47423224   9.82   2458378.4093   280.71   480.0   2.83   9.48e+30
 LP 876-10   47423224   9.82   2458379.0454   127.32   600.0   2.16   7.24e+30
 LP 876-10   47423224   9.82   2458381.1495   57.36   360.0   0.78   2.63e+30
WT 84   201792346   12.43   2458354.7537   66.87   960.0   18.55   2.07e+31
WT 84   201792346   12.43   2458356.2162   45.15   360.0   5.63   6.27e+30
WT 84   201792346   12.43   2458356.2440   68.31   5520.0   109.95   1.22e+32
WT 84   201792346   12.43   2458356.9537   66.72   840.0   16.09   1.79e+31
WT 84   201792346   12.43   2458358.5176   98.59   360.0   10.05   1.12e+31
WT 84   201792346   12.43   2458359.0829   555.68   1200.0   89.50   9.97e+31
WT 84   201792346   12.43   2458361.2843   575.14   2400.0   133.24   1.48e+32
WT 84   201792346   12.43   2458361.7579   49.06   360.0   8.85   9.86e+30
WT 84   201792346   12.43   2458362.5690   33.04   360.0   6.89   7.68e+30
WT 84   201792346   12.43   2458362.6454   192.29   5280.0   234.16   2.61e+32
WT 84   201792346   12.43   2458364.7162   45.79   360.0   9.17   1.02e+31
WT 84   201792346   12.43   2458364.7607   62.92   1560.0   30.31   3.38e+31
WT 84   201792346   12.43   2458366.0176   1970.35   5880.0   783.66   8.73e+32
WT 84   201792346   12.43   2458366.1065   53.07   6000.0   97.74   1.09e+32
WT 84   201792346   12.43   2458366.1996   54.51   7320.0   107.05   1.19e+32
WT 84   201792346   12.43   2458366.4982   3413.74   15480.0   3772.57   4.20e+33
WT 84   201792346   12.43   2458366.7288   36.38   360.0   4.68   5.21e+30
WT 84   201792346   12.43   2458366.7468   69.46   20280.0   382.14   4.26e+32
WT 84   201792346   12.43   2458366.9413   33.18   360.0   4.56   5.07e+30
WT 84   201792346   12.43   2458367.0093   31.44   600.0   8.00   8.91e+30
WT 84   201792346   12.43   2458367.0829   65.75   840.0   22.60   2.52e+31
WT 84   201792346   12.43   2458368.8038   35.23   360.0   5.42   6.03e+30
WT 84   201792346   12.43   2458368.8274   204.55   1200.0   41.84   4.66e+31
WT 84   201792346   12.43   2458369.0510   43.96   600.0   8.68   9.66e+30
WT 84   201792346   12.43   2458369.2427   62.81   600.0   12.51   1.39e+31
WT 84   201792346   12.43   2458370.1454   203.63   1680.0   53.39   5.95e+31
WT 84   201792346   12.43   2458371.3079   47.70   360.0   5.96   6.63e+30
WT 84   201792346   12.43   2458371.6482   38.98   360.0   4.84   5.39e+30
WT 84   201792346   12.43   2458372.7885   226.71   840.0   40.83   4.55e+31
WT 84   201792346   12.43   2458372.9690   158.34   4080.0   86.52   9.63e+31
WT 84   201792346   12.43   2458374.8190   61.86   360.0   7.26   8.08e+30
WT 84   201792346   12.43   2458375.5760   5475.77   6480.0   3439.72   3.83e+33
WT 84   201792346   12.43   2458376.3857   191.81   600.0   24.46   2.72e+31
WT 84   201792346   12.43   2458377.4593   201.44   720.0   26.70   2.97e+31
WT 84   201792346   12.43   2458378.2232   38.67   360.0   5.55   6.18e+30
WT 84   201792346   12.43   2458378.4926   670.34   3480.0   347.95   3.88e+32
WT 84   201792346   12.43   2458381.3815   49.79   360.0   5.99   6.67e+30
APMPM J0237-5928   201878287   11.25   2458354.3729   53.46   360.0   2.25   3.48e+30
APMPM J0237-5928   201878287   11.25   2458358.3327   68.04   2880.0   18.23   2.81e+31
APMPM J0237-5928   201878287   11.25   2458359.5368   31.30   360.0   1.53   2.36e+30
APMPM J0237-5928   201878287   11.25   2458360.0229   128.89   2880.0   27.37   4.23e+31
APMPM J0237-5928   201878287   11.25   2458360.4007   30.95   360.0   2.13   3.30e+30
APMPM J0237-5928   201878287   11.25   2458360.9591   35.78   600.0   3.11   4.80e+30
APMPM J0237-5928   201878287   11.25   2458361.5063   183.20   840.0   11.44   1.77e+31
APMPM J0237-5928   201878287   11.25   2458361.8132   61.60   10560.0   57.68   8.91e+31
APMPM J0237-5928   201878287   11.25   2458362.3910   30.77   360.0   1.84   2.84e+30
APMPM J0237-5928   201878287   11.25   2458363.7827   347.12   1320.0   29.31   4.53e+31
APMPM J0237-5928   201878287   11.25   2458363.8633   700.64   3480.0   95.61   1.48e+32
APMPM J0237-5928   201878287   11.25   2458364.2772   38.92   360.0   1.63   2.52e+30
APMPM J0237-5928   201878287   11.25   2458364.3591   45.04   600.0   2.78   4.29e+30
APMPM J0237-5928   201878287   11.25   2458365.4688   77.69   600.0   5.45   8.42e+30
APMPM J0237-5928   201878287   11.25   2458370.3939   1632.22   3000.0   126.93   1.96e+32
APMPM J0237-5928   201878287   11.25   2458372.3411   1060.17   2160.0   55.01   8.49e+31
APMPM J0237-5928   201878287   11.25   2458372.4369   50.10   360.0   2.35   3.63e+30
APMPM J0237-5928   201878287   11.25   2458372.7161   30.14   360.0   1.57   2.43e+30
APMPM J0237-5928   201878287   11.25   2458374.6591   41.56   360.0   2.01   3.11e+30
APMPM J0237-5928   201878287   11.25   2458376.1855   37.35   360.0   1.57   2.42e+30
APMPM J0237-5928   201878287   11.25   2458376.9119   49.98   2160.0   10.38   1.60e+31
APMPM J0237-5928   201878287   11.25   2458376.9411   154.49   960.0   10.89   1.68e+31
APMPM J0237-5928   201878287   11.25   2458378.0147   62.16   2520.0   14.97   2.31e+31
APMPM J0237-5928   201878287   11.25   2458378.6869   52.06   600.0   4.64   7.17e+30
APMPM J0237-5928   201878287   11.25   2458379.1064   342.71   1560.0   20.29   3.13e+31
APMPM J0237-5928   201878287   11.25   2458380.0911   52.19   360.0   2.03   3.13e+30
APMPM J0237-5928   201878287   11.25   2458380.5314   449.01   1080.0   22.79   3.52e+31
APMPM J0237-5928   201878287   11.25   2458386.6466   42.39   360.0   1.86   2.87e+30
APMPM J0237-5928   201878287   11.25   2458387.1536   157.25   840.0   9.46   1.46e+31
APMPM J0237-5928   201878287   11.25   2458387.2772   152.73   1800.0   18.88   2.91e+31
APMPM J0237-5928   201878287   11.25   2458387.4286   36.62   360.0   1.73   2.67e+30
APMPM J0237-5928   201878287   11.25   2458387.9244   46.12   840.0   5.32   8.22e+30
APMPM J0237-5928   201878287   11.25   2458387.9563   59.46   360.0   2.44   3.77e+30
APMPM J0237-5928   201878287   11.25   2458388.2480   29.77   600.0   2.72   4.21e+30
APMPM J0237-5928   201878287   11.25   2458388.3522   130.54   4080.0   48.13   7.43e+31
APMPM J0237-5928   201878287   11.25   2458388.6327   57.01   360.0   2.59   4.00e+30
APMPM J0237-5928   201878287   11.25   2458389.3063   49.10   600.0   3.57   5.51e+30
APMPM J0237-5928   201878287   11.25   2458390.1508   94.45   3840.0   32.51   5.02e+31
APMPM J0237-5928   201878287   11.25   2458390.4119   48.65   360.0   2.11   3.27e+30
APMPM J0237-5928   201878287   11.25   2458390.4799   98.04   2160.0   17.31   2.67e+31
APMPM J0237-5928   201878287   11.25   2458391.0771   35.57   360.0   1.99   3.08e+30
APMPM J0237-5928   201878287   11.25   2458391.4549   66.85   1440.0   9.55   1.47e+31
APMPM J0237-5928   201878287   11.25   2458392.4646   111.75   840.0   9.01   1.39e+31
APMPM J0237-5928   201878287   11.25   2458398.7534   34.64   360.0   1.69   2.61e+30
APMPM J0237-5928   201878287   11.25   2458401.6700   33.29   360.0   1.74   2.69e+30
APMPM J0237-5928   201878287   11.25   2458401.9728   64.09   1080.0   7.37   1.14e+31
APMPM J0237-5928   201878287   11.25   2458402.9464   63.07   600.0   3.68   5.68e+30
APMPM J0237-5928   201878287   11.25   2458403.6131   53.18   360.0   2.08   3.21e+30
APMPM J0237-5928   201878287   11.25   2458404.0325   34.17   360.0   1.60   2.47e+30
APMPM J0237-5928   201878287   11.25   2458404.1339   28.21   360.0   1.35   2.08e+30
APMPM J0237-5928   201878287   11.25   2458404.3672   64.35   840.0   5.53   8.53e+30
APMPM J0237-5928   201878287   11.25   2458404.7436   64.61   360.0   2.65   4.09e+30
LHS 1140   92226327   11.40   2458403.9593   40.14   360.0   1.80   5.37e+30
Gl 54.1   439403362   9.15   2458386.0996   95.61   600.0   1.02   1.47e+30
Gl 54.1   439403362   9.15   2458386.1232   830.16   3600.0   12.37   1.79e+31
Gl 54.1   439403362   9.15   2458387.5691   146.26   360.0   0.93   1.34e+30
Gl 54.1   439403362   9.15   2458387.9538   168.09   480.0   1.74   2.52e+30
Gl 54.1   439403362   9.15   2458388.3288   148.58   1320.0   3.47   5.03e+30
Gl 54.1   439403362   9.15   2458388.6524   678.23   1560.0   9.73   1.41e+31
Gl 54.1   439403362   9.15   2458388.9552   153.03   600.0   1.15   1.66e+30
Gl 54.1   439403362   9.15   2458390.0497   193.89   1080.0   2.50   3.62e+30
Gl 54.1   439403362   9.15   2458390.0802   120.58   1320.0   1.84   2.66e+30
Gl 54.1   439403362   9.15   2458390.2705   386.84   8040.0   35.67   5.17e+31
Gl 54.1   439403362   9.15   2458391.6205   161.54   600.0   1.24   1.80e+30
Gl 54.1   439403362   9.15   2458392.0594   508.73   720.0   4.61   6.68e+30
Gl 54.1   439403362   9.15   2458392.4344   443.78   6480.0   23.94   3.47e+31
Gl 54.1   439403362   9.15   2458392.5247   351.86   5280.0   19.07   2.76e+31
Gl 54.1   439403362   9.15   2458392.7413   246.41   1080.0   3.75   5.43e+30
Gl 54.1   439403362   9.15   2458393.6011   99.81   1080.0   2.09   3.03e+30
Gl 54.1   439403362   9.15   2458393.9886   390.07   840.0   3.80   5.51e+30
Gl 54.1   439403362   9.15   2458397.3205   147.28   1440.0   3.43   4.97e+30
Gl 54.1   439403362   9.15   2458397.6733   174.30   360.0   1.08   1.56e+30
Gl 54.1   439403362   9.15   2458397.8177   95.51   600.0   1.07   1.54e+30
Gl 54.1   439403362   9.15   2458397.9205   338.81   1560.0   5.25   7.61e+30
Gl 54.1   439403362   9.15   2458397.9705   191.56   840.0   2.00   2.90e+30
Gl 54.1   439403362   9.15   2458399.5427   3256.09   3840.0   32.16   4.66e+31
Gl 54.1   439403362   9.15   2458400.5149   423.03   360.0   2.01   2.91e+30
Gl 54.1   439403362   9.15   2458401.4552   160.70   1320.0   3.64   5.26e+30
Gl 54.1   439403362   9.15   2458401.6996   849.18   720.0   4.61   6.68e+30
Gl 54.1   439403362   9.15   2458402.4204   105.08   360.0   1.04   1.51e+30
Gl 54.1   439403362   9.15   2458402.9996   1553.43   1200.0   10.63   1.54e+31
LHS 5094   170636897   11.18   2458411.4877   80.87   1560.0   10.19   2.97e+31
LHS 5094   170636897   11.18   2458414.8976   157.45   360.0   6.69   1.95e+31
LHS 5094   170636897   11.18   2458418.3657   63.76   3360.0   22.63   6.59e+31
LHS 5094   170636897   11.18   2458422.4922   101.57   1080.0   12.07   3.51e+31
LHS 5094   170636897   11.18   2458423.3505   54.97   360.0   2.58   7.50e+30
LHS 5094   170636897   11.18   2458423.4713   56.99   360.0   3.20   9.30e+30
LHS 5094   170636897   11.18   2458423.4922   71.32   360.0   3.87   1.13e+31
LHS 5094   170636897   11.18   2458427.4756   103.43   5760.0   52.01   1.51e+32
LHS 5094   170636897   11.18   2458427.9881   126.67   3000.0   29.04   8.45e+31
LHS 5094   170636897   11.18   2458428.1187   38.22   600.0   3.47   1.01e+31
LHS 5094   170636897   11.18   2458428.2506   98.26   1080.0   8.75   2.55e+31
LHS 5094   170636897   11.18   2458430.2784   63.99   600.0   4.80   1.40e+31
LHS 5094   170636897   11.18   2458433.0534   548.10   2400.0   58.17   1.69e+32
LHS 5094   170636897   11.18   2458434.0146   188.48   1920.0   24.29   7.07e+31
LHS 5094   170636897   11.18   2458435.3340   68.72   840.0   6.27   1.83e+31
LHS 5094   170636897   11.18   2458435.3576   74.22   600.0   4.36   1.27e+31
LHS 5094   170636897   11.18   2458436.1132   95.72   360.0   3.36   9.77e+30
LHS 5094   170636897   11.18   2458436.4382   42.67   360.0   2.14   6.24e+30
LHS 5094   170636897   11.18   2458436.6132   40.81   600.0   3.03   8.83e+30
LHS 5094   170636897   11.18   2458436.6354   39.91   360.0   1.89   5.49e+30
LHS 5094   170636897   11.18   2458436.6771   80.02   2040.0   13.13   3.82e+31
LHS 5094   170636897   11.18   2458436.7118   66.40   5640.0   31.71   9.23e+31
LHS 5094   170636897   11.18   2458436.7771   90.18   5280.0   27.39   7.97e+31
LHS 5094   170636897   11.18   2458411.4877   78.82   1560.0   9.71   2.83e+31
LHS 5094   170636897   11.18   2458414.8976   154.37   360.0   6.54   1.90e+31
LHS 5094   170636897   11.18   2458418.3657   56.94   2760.0   16.32   4.75e+31
LHS 5094   170636897   11.18   2458427.4756   88.84   3960.0   31.79   9.25e+31
LHS 5094   170636897   11.18   2458427.9895   83.52   2880.0   20.23   5.89e+31
LHS 5094   170636897   11.18   2458428.2506   58.24   840.0   6.29   1.83e+31
LHS 5094   170636897   11.18   2458430.2798   58.19   360.0   2.83   8.24e+30
LHS 5094   170636897   11.18   2458433.0534   546.64   2400.0   53.10   1.55e+32
LHS 5094   170636897   11.18   2458434.0146   177.66   1920.0   21.90   6.38e+31
LHS 5094   170636897   11.18   2458435.3340   63.11   840.0   5.57   1.62e+31
LHS 5094   170636897   11.18   2458435.3576   67.41   600.0   3.83   1.12e+31
LHS 5094   170636897   11.18   2458436.4382   39.27   360.0   2.00   5.81e+30
LHS 5094   170636897   11.18   2458436.6771   44.69   360.0   1.88   5.47e+30
LHS 5094   170636897   11.18   2458436.7132   45.79   360.0   1.96   5.69e+30
LHS 5094   170636897   11.18   2458436.7534   39.87   360.0   2.15   6.27e+30
LHS 1363   471012790   12.71   2458416.1790   60.20   600.0   25.22   1.57e+31
LHS 1363   471012790   12.71   2458416.2443   22.34   360.0   14.82   9.20e+30
LHS 1363   471012790   12.71   2458417.6485   49.88   720.0   26.52   1.65e+31
LHS 1363   471012790   12.71   2458427.2719   62.86   1800.0   65.72   4.08e+31
LHS 1363   471012790   12.71   2458428.2525   26.60   360.0   9.89   6.14e+30
LHS 1363   471012790   12.71   2458430.3927   24.73   360.0   8.31   5.16e+30
LHS 1363   471012790   12.71   2458433.7343   23.19   600.0   14.97   9.29e+30
LHS 1363   471012790   12.71   2458434.5203   356.83   840.0   118.65   7.37e+31
LHS 1363   471012790   12.71   2458434.8676   47.15   1560.0   43.42   2.70e+31
GJ 1088   231917352   9.83   2458507.4977   53.01   360.0   0.67   4.76e+30
GJ 1088   231917352   9.83   2458509.4185   101.02   840.0   2.51   1.78e+31
GJ 1088   231917352   9.83   2458487.1785   65.37   3000.0   5.11   3.62e+31
G 99-49   282501711   8.64   2458468.3677   121.04   360.0   0.49   2.24e+30
G 99-49   282501711   8.64   2458468.7580   124.06   360.0   0.52   2.39e+30
G 99-49   282501711   8.64   2458469.1885   758.22   1440.0   6.05   2.76e+31
G 99-49   282501711   8.64   2458470.2288   975.19   600.0   3.37   1.54e+31
G 99-49   282501711   8.64   2458470.5316   140.79   360.0   0.58   2.63e+30
G 99-49   282501711   8.64   2458470.7330   161.78   840.0   1.46   6.66e+30
G 99-49   282501711   8.64   2458471.9316   107.28   360.0   0.56   2.54e+30
G 99-49   282501711   8.64   2458472.4997   122.48   1440.0   1.97   8.98e+30
G 99-49   282501711   8.64   2458472.5830   198.93   600.0   1.13   5.17e+30
G 99-49   282501711   8.64   2458473.1705   206.90   600.0   1.21   5.54e+30
G 99-49   282501711   8.64   2458474.1677   935.03   960.0   6.04   2.76e+31
G 99-49   282501711   8.64   2458474.8358   132.57   360.0   0.51   2.34e+30
G 99-49   282501711   8.64   2458475.8677   840.26   960.0   4.84   2.21e+31
G 99-49   282501711   8.64   2458476.5108   189.81   8760.0   14.46   6.60e+31
G 99-49   282501711   8.64   2458478.4788   168.06   360.0   0.71   3.24e+30
G 99-49   282501711   8.64   2458479.0663   990.63   2160.0   11.35   5.19e+31
G 99-49   282501711   8.64   2458479.6844   202.13   4080.0   6.23   2.84e+31
G 99-49   282501711   8.64   2458480.3010   196.25   3960.0   6.96   3.18e+31
G 99-49   282501711   8.64   2458481.2996   454.05   2160.0   5.48   2.50e+31
G 99-49   282501711   8.64   2458481.3413   163.35   360.0   0.67   3.06e+30
G 99-49   282501711   8.64   2458482.6177   176.50   360.0   1.03   4.69e+30
G 99-49   282501711   8.64   2458482.7580   5219.56   1920.0   32.09   1.47e+32
G 99-49   282501711   8.64   2458482.8316   188.02   600.0   1.08   4.92e+30
G 99-49   282501711   8.64   2458483.7121   397.32   960.0   2.97   1.36e+31
G 99-49   282501711   8.64   2458483.7927   225.06   840.0   1.81   8.29e+30
G 99-49   282501711   8.64   2458484.0482   190.21   360.0   0.70   3.20e+30
G 99-49   282501711   8.64   2458484.7301   153.55   1560.0   2.77   1.27e+31
G 99-49   282501711   8.64   2458484.9135   148.16   600.0   1.11   5.06e+30
G 99-49   282501711   8.64   2458485.3565   164.46   360.0   0.65   2.97e+30
G 99-49   282501711   8.64   2458486.2232   693.67   1200.0   5.11   2.34e+31
G 99-49   282501711   8.64   2458486.6232   170.79   4560.0   8.12   3.71e+31
G 99-49   282501711   8.64   2458486.6718   140.81   600.0   1.03   4.71e+30
G 99-49   282501711   8.64   2458486.6898   176.18   360.0   0.74   3.39e+30
G 99-49   282501711   8.64   2458486.7732   124.22   360.0   0.51   2.32e+30
G 99-49   282501711   8.64   2458487.0134   198.70   600.0   1.19   5.42e+30
G 99-49   282501711   8.64   2458487.4454   114.09   360.0   0.48   2.21e+30
G 99-49   282501711   8.64   2458487.7356   1612.22   1080.0   8.04   3.67e+31
G 99-49   282501711   8.64   2458488.8342   135.68   600.0   1.01   4.62e+30
G 99-49   282501711   8.64   2458488.8606   106.50   360.0   0.47   2.16e+30
G 99-49   282501711   8.64   2458489.6078   1012.31   1920.0   9.11   4.16e+31
G 99-49   282501711   8.64   2458489.8772   149.74   600.0   1.07   4.88e+30
G 99-49   282501711   8.64   2458490.0245   117.39   360.0   0.55   2.49e+30
G 7-34   283866910   10.95   2458438.2262   89.62   600.0   4.59   1.97e+31
G 7-34   283866910   10.95   2458438.3832   61.30   3600.0   14.98   6.43e+31
G 7-34   283866910   10.95   2458439.2887   256.79   720.0   9.95   4.27e+31
G 7-34   283866910   10.95   2458439.9776   145.76   960.0   9.65   4.15e+31
G 7-34   283866910   10.95   2458440.0221   47.25   600.0   2.45   1.05e+31
G 7-34   283866910   10.95   2458440.6304   574.42   2520.0   57.29   2.46e+32
G 7-34   283866910   10.95   2458441.6471   226.61   4680.0   66.15   2.84e+32
G 7-34   283866910   10.95   2458441.7305   318.77   720.0   11.99   5.15e+31
G 7-34   283866910   10.95   2458441.9763   427.53   1560.0   30.26   1.30e+32
G 7-34   283866910   10.95   2458443.0707   112.32   600.0   5.19   2.23e+31
G 7-34   283866910   10.95   2458444.0958   93.87   360.0   5.65   2.43e+31
G 7-34   283866910   10.95   2458444.3096   88.10   1920.0   10.85   4.66e+31
G 7-34   283866910   10.95   2458445.7638   709.30   3120.0   83.16   3.57e+32
G 7-34   283866910   10.95   2458445.8638   220.43   960.0   10.86   4.66e+31
G 7-34   283866910   10.95   2458446.0055   128.16   600.0   5.43   2.33e+31
G 7-34   283866910   10.95   2458446.1096   40.87   360.0   1.65   7.10e+30
G 7-34   283866910   10.95   2458446.1638   46.94   360.0   1.70   7.29e+30
G 7-34   283866910   10.95   2458446.6624   99.40   1200.0   8.18   3.52e+31
G 7-34   283866910   10.95   2458447.3985   338.46   600.0   12.31   5.29e+31
G 7-34   283866910   10.95   2458447.5763   95.70   600.0   4.74   2.04e+31
G 7-34   283866910   10.95   2458447.9221   161.43   720.0   8.00   3.43e+31
G 7-34   283866910   10.95   2458447.9777   57.59   600.0   2.88   1.24e+31
G 7-34   283866910   10.95   2458448.3971   69.31   360.0   2.15   9.23e+30
G 7-34   283866910   10.95   2458448.5513   113.46   1560.0   12.51   5.37e+31
G 7-34   283866910   10.95   2458449.0499   493.75   4200.0   82.96   3.56e+32
G 7-34   283866910   10.95   2458449.4819   45.92   360.0   1.67   7.17e+30
G 7-34   283866910   10.95   2458451.7582   73.00   360.0   3.53   1.51e+31
G 7-34   283866910   10.95   2458451.8957   230.34   1440.0   18.95   8.14e+31
G 7-34   283866910   10.95   2458452.1082   46.24   360.0   1.80   7.74e+30
G 7-34   283866910   10.95   2458453.0416   87.15   6840.0   35.63   1.53e+32
G 7-34   283866910   10.95   2458453.1569   1096.59   3120.0   75.51   3.24e+32
G 7-34   283866910   10.95   2458453.9791   47.17   360.0   1.64   7.04e+30
G 7-34   283866910   10.95   2458455.0235   93.51   360.0   3.08   1.32e+31
G 7-34   283866910   10.95   2458455.0596   65.10   360.0   2.16   9.29e+30
G 7-34   283866910   10.95   2458455.4152   969.10   1440.0   51.17   2.20e+32
G 7-34   283866910   10.95   2458455.4624   52.70   600.0   3.09   1.33e+31
G 7-34   283866910   10.95   2458456.1860   140.24   600.0   5.49   2.36e+31
G 7-34   283866910   10.95   2458456.6485   58.74   600.0   2.94   1.26e+31
G 7-34   283866910   10.95   2458457.0499   82.11   840.0   6.20   2.66e+31
G 7-34   283866910   10.95   2458457.2763   41.97   360.0   2.59   1.11e+31
G 7-34   283866910   10.95   2458457.9262   77.65   1320.0   6.51   2.79e+31
G 7-34   283866910   10.95   2458458.0304   147.26   600.0   5.80   2.49e+31
G 7-34   283866910   10.95   2458458.6332   50.08   600.0   3.40   1.46e+31
G 7-34   283866910   10.95   2458458.8179   58.45   360.0   1.80   7.74e+30
G 7-34   283866910   10.95   2458459.0693   249.05   1560.0   20.93   8.99e+31
G 7-34   283866910   10.95   2458459.3818   111.03   3120.0   21.05   9.04e+31
G 7-34   283866910   10.95   2458459.6012   123.57   2520.0   21.95   9.43e+31
G 7-34   283866910   10.95   2458459.7790   76.45   1440.0   9.79   4.21e+31
G 7-34   283866910   10.95   2458459.9012   70.32   600.0   3.82   1.64e+31
G 7-34   283866910   10.95   2458460.6359   107.77   720.0   5.78   2.48e+31
G 7-34   283866910   10.95   2458461.8414   64.70   360.0   2.26   9.70e+30
G 7-34   283866910   10.95   2458462.0623   218.24   1200.0   14.83   6.37e+31
G 7-34   283866910   10.95   2458462.0887   152.73   1320.0   14.77   6.34e+31
G 7-34   283866910   10.95   2458462.2275   679.76   1200.0   34.31   1.47e+32
G 7-34   283866910   10.95   2458463.5261   109.75   600.0   5.48   2.35e+31
G 97-15   415508270   10.95   2458440.8496   68.32   1080.0   7.66   1.60e+31
G 97-15   415508270   10.95   2458444.3456   117.52   840.0   8.80   1.84e+31
G 97-15   415508270   10.95   2458444.9358   349.43   600.0   12.71   2.65e+31
G 97-15   415508270   10.95   2458456.0569   136.60   600.0   6.75   1.41e+31
G 97-15   415508270   10.95   2458459.9069   86.89   3720.0   21.02   4.39e+31
G 97-15   415508270   10.95   2458462.1430   707.16   2760.0   102.89   2.15e+32
LHS 1723   471012347   9.39   2458443.8172   436.11   2040.0   14.45   3.54e+31
LHS 1723   471012347   9.39   2458445.6395   1347.07   4080.0   84.86   2.08e+32
LHS 1723   471012347   9.39   2458448.8312   100.17   1560.0   6.29   1.54e+31
LHS 1723   471012347   9.39   2458452.3312   176.37   360.0   2.74   6.72e+30
LHS 1723   471012347   9.39   2458453.8062   243.72   1320.0   10.02   2.45e+31
LHS 1723   471012347   9.39   2458453.9854   69.60   360.0   1.13   2.76e+30
LHS 1723   471012347   9.39   2458454.0437   484.25   4080.0   32.96   8.07e+31
LHS 1723   471012347   9.39   2458461.0076   124.38   1800.0   8.24   2.02e+31
LHS 1723   471012347   9.39   2458461.7479   385.43   720.0   7.15   1.75e+31
LHS 1723   471012347   9.39   2458463.5521   58.20   360.0   1.22   2.98e+30
SCR J0740-4257   123480394   10.67   2458517.4011   64.01   1920.0   8.98   1.49e+31
SCR J0740-4257   123480394   10.67   2458517.4316   72.19   1320.0   5.08   8.42e+30
SCR J0740-4257   123480394   10.67   2458518.3191   188.39   480.0   4.96   8.23e+30
SCR J0740-4257   123480394   10.67   2458519.3747   211.56   600.0   7.43   1.23e+31
SCR J0740-4257   123480394   10.67   2458519.5400   127.67   480.0   3.30   5.48e+30
SCR J0740-4257   123480394   10.67   2458519.7747   393.15   1320.0   21.12   3.51e+31
SCR J0740-4257   123480394   10.67   2458520.0900   8023.85   12000.0   683.46   1.13e+33
SCR J0740-4257   123480394   10.67   2458520.2983   268.13   480.0   5.89   9.78e+30
SCR J0740-4257   123480394   10.67   2458523.0955   53.06   360.0   1.44   2.39e+30
SCR J0740-4257   123480394   10.67   2458523.4538   62.35   600.0   2.96   4.91e+30
SCR J0740-4257   123480394   10.67   2458523.8469   51.32   360.0   1.41   2.34e+30
SCR J0740-4257   123480394   10.67   2458524.2247   223.52   1320.0   12.10   2.01e+31
SCR J0740-4257   123480394   10.67   2458525.0316   273.77   360.0   4.93   8.18e+30
SCR J0740-4257   123480394   10.67   2458525.4760   54.79   360.0   2.14   3.54e+30
SCR J0740-4257   123480394   10.67   2458526.8496   99.30   1440.0   7.64   1.27e+31
SCR J0740-4257   123480394   10.67   2458527.1885   79.59   600.0   2.88   4.78e+30
SCR J0740-4257   123480394   10.67   2458527.5608   220.20   720.0   7.52   1.25e+31
SCR J0740-4257   123480394   10.67   2458527.6774   78.23   600.0   3.57   5.93e+30
SCR J0740-4257   123480394   10.67   2458527.7191   66.34   600.0   2.79   4.64e+30
SCR J0740-4257   123480394   10.67   2458527.7455   81.53   360.0   2.18   3.62e+30
SCR J0740-4257   123480394   10.67   2458528.0135   135.14   360.0   3.07   5.09e+30
SCR J0740-4257   123480394   10.67   2458529.0621   53.89   360.0   2.05   3.40e+30
SCR J0740-4257   123480394   10.67   2458535.0829   464.93   2400.0   31.76   5.27e+31
SCR J0740-4257   123480394   10.67   2458535.5843   90.96   600.0   3.37   5.59e+30
SCR J0740-4257   123480394   10.67   2458536.0065   111.21   360.0   2.33   3.87e+30
SCR J0740-4257   123480394   10.67   2458536.0509   169.97   720.0   7.11   1.18e+31
SCR J0740-4257   123480394   10.67   2458536.5398   46.14   360.0   1.45   2.40e+30
SCR J0740-4257   123480394   10.67   2458537.2620   174.48   2040.0   12.96   2.15e+31
SCR J0740-4257   123480394   10.67   2458538.1439   82.37   360.0   1.97   3.27e+30
SCR J0740-4257   123480394   10.67   2458538.1898   59.19   360.0   1.63   2.71e+30
SCR J0740-4257   123480394   10.67   2458538.3564   68.63   1680.0   8.41   1.40e+31
SCR J0740-4257   123480394   10.67   2458538.8287   252.88   2280.0   16.97   2.82e+31
SCR J0740-4257   123480394   10.67   2458538.8981   87.88   600.0   2.87   4.76e+30
SCR J0740-4257   123480394   10.67   2458539.1509   61.33   600.0   2.46   4.08e+30
SCR J0740-4257   123480394   10.67   2458539.4481   115.06   960.0   5.95   9.87e+30
SCR J0740-4257   123480394   10.67   2458540.4286   77.91   360.0   1.82   3.02e+30
SCR J0740-4257   123480394   10.67   2458541.8314   944.96   1200.0   36.05   5.98e+31
SCR J0740-4257   123480394   10.67   2458541.9244   314.43   2520.0   23.53   3.90e+31
SCR J0740-4257   123480394   10.67   2458492.8786   413.24   1560.0   18.48   3.07e+31
SCR J0740-4257   123480394   10.67   2458492.9564   203.68   720.0   7.67   1.27e+31
SCR J0740-4257   123480394   10.67   2458493.6828   67.45   600.0   2.38   3.95e+30
SCR J0740-4257   123480394   10.67   2458494.0523   333.67   1800.0   22.38   3.71e+31
SCR J0740-4257   123480394   10.67   2458494.9926   741.18   960.0   23.11   3.84e+31
SCR J0740-4257   123480394   10.67   2458495.1676   270.98   1080.0   12.64   2.10e+31
SCR J0740-4257   123480394   10.67   2458496.1509   109.17   360.0   2.68   4.44e+30
SCR J0740-4257   123480394   10.67   2458496.5398   125.29   360.0   2.76   4.58e+30
SCR J0740-4257   123480394   10.67   2458497.0801   124.94   1800.0   11.63   1.93e+31
SCR J0740-4257   123480394   10.67   2458497.4148   59.68   360.0   2.74   4.55e+30
SCR J0740-4257   123480394   10.67   2458497.6245   416.21   1320.0   15.59   2.59e+31
SCR J0740-4257   123480394   10.67   2458498.4829   311.31   1800.0   18.84   3.13e+31
SCR J0740-4257   123480394   10.67   2458498.7190   62.64   360.0   1.80   2.98e+30
SCR J0740-4257   123480394   10.67   2458498.8676   384.75   1680.0   22.79   3.78e+31
SCR J0740-4257   123480394   10.67   2458499.6746   53.21   600.0   2.69   4.47e+30
SCR J0740-4257   123480394   10.67   2458499.7829   73.70   1560.0   5.59   9.28e+30
SCR J0740-4257   123480394   10.67   2458500.4843   108.01   600.0   4.19   6.96e+30
SCR J0740-4257   123480394   10.67   2458501.4607   56.68   360.0   1.46   2.42e+30
SCR J0740-4257   123480394   10.67   2458501.8260   82.70   720.0   3.78   6.27e+30
SCR J0740-4257   123480394   10.67   2458502.3010   265.09   720.0   7.78   1.29e+31
SCR J0740-4257   123480394   10.67   2458502.6496   93.18   360.0   1.95   3.24e+30
SCR J0740-4257   123480394   10.67   2458502.6843   61.62   1080.0   4.45   7.38e+30
SCR J0740-4257   123480394   10.67   2458504.8274   242.45   360.0   4.70   7.80e+30
SCR J0740-4257   123480394   10.67   2458505.2010   63.32   600.0   2.56   4.25e+30
SCR J0740-4257   123480394   10.67   2458505.5399   66.30   600.0   2.84   4.71e+30
SCR J0740-4257   123480394   10.67   2458505.6149   42.59   360.0   2.27   3.77e+30
SCR J0740-4257   123480394   10.67   2458506.1135   224.70   360.0   3.98   6.61e+30
SCR J0740-4257   123480394   10.67   2458506.8844   40.41   360.0   2.68   4.45e+30
SCR J0740-4257   123480394   10.67   2458507.1260   48.04   360.0   1.44   2.38e+30
SCR J0740-4257   123480394   10.67   2458507.4885   85.32   600.0   3.64   6.04e+30
SCR J0740-4257   123480394   10.67   2458507.6149   112.68   1080.0   7.03   1.17e+31
SCR J0740-4257   123480394   10.67   2458507.7233   133.24   360.0   2.67   4.43e+30
SCR J0740-4257   123480394   10.67   2458508.0941   46.66   360.0   1.43   2.37e+30
SCR J0740-4257   123480394   10.67   2458508.7941   397.91   4560.0   66.91   1.11e+32
SCR J0740-4257   123480394   10.67   2458508.9719   42.54   360.0   1.51   2.51e+30
SCR J0740-4257   123480394   10.67   2458509.3038   50.38   360.0   2.51   4.16e+30
SCR J0740-4257   123480394   10.67   2458509.3636   88.34   600.0   2.74   4.55e+30
SCR J0740-4257   123480394   10.67   2458509.9400   146.62   600.0   4.69   7.78e+30
SCR J0740-4257   123480394   10.67   2458511.0927   162.65   600.0   5.40   8.95e+30
SCR J0740-4257   123480394   10.67   2458512.2177   44.79   360.0   1.34   2.22e+30
SCR J0740-4257   123480394   10.67   2458512.3066   52.22   360.0   1.48   2.46e+30
SCR J0740-4257   123480394   10.67   2458512.8372   246.42   720.0   9.16   1.52e+31
SCR J0740-4257   123480394   10.67   2458513.0414   214.17   3360.0   27.75   4.61e+31
SCR J0740-4257   123480394   10.67   2458513.2039   404.12   3360.0   32.99   5.48e+31
SCR J0740-4257   123480394   10.67   2458513.5372   51.05   360.0   1.87   3.10e+30
SCR J0740-4257   123480394   10.67   2458513.6191   92.36   360.0   2.02   3.35e+30
SCR J0740-4257   123480394   10.67   2458514.0150   56.68   360.0   1.58   2.62e+30
SCR J0740-4257   123480394   10.67   2458515.1191   188.20   1680.0   13.50   2.24e+31
SCR J0740-4257   123480394   10.67   2458515.3691   323.53   600.0   7.95   1.32e+31
SCR J0740-4257   123480394   10.67   2458515.7983   244.17   840.0   8.27   1.37e+31
2MASS J08443891-4805218   144654557   11.20   2458546.8553   36.30   360.0   1.77   6.01e+30
LP 846-15   189565557   11.29   2458518.2484   32.10   360.0   1.86   5.63e+30
LP 846-15   189565557   11.29   2458518.4123   34.90   360.0   2.73   8.28e+30
LP 846-15   189565557   11.29   2458519.1387   51.83   840.0   5.44   1.65e+31
LP 846-15   189565557   11.29   2458522.4527   115.33   1680.0   17.26   5.24e+31
LP 846-15   189565557   11.29   2458525.8361   164.80   360.0   6.13   1.86e+31
LP 846-15   189565557   11.29   2458525.9347   648.24   840.0   35.87   1.09e+32
LP 846-15   189565557   11.29   2458527.0125   205.24   1920.0   32.91   9.98e+31
LP 846-15   189565557   11.29   2458527.3750   176.75   960.0   15.02   4.56e+31
LP 846-15   189565557   11.29   2458528.4139   101.88   600.0   6.73   2.04e+31
LP 846-15   189565557   11.29   2458528.9140   74.61   7560.0   68.90   2.09e+32
LP 846-15   189565557   11.29   2458528.9834   51.62   1680.0   9.96   3.02e+31
LP 846-15   189565557   11.29   2458536.0390   56.71   1800.0   13.11   3.98e+31
LP 846-15   189565557   11.29   2458536.5432   37.27   360.0   1.99   6.04e+30
LP 846-15   189565557   11.29   2458538.9724   58.15   360.0   2.64   8.00e+30
LP 846-15   189565557   11.29   2458540.2988   74.59   360.0   3.06   9.28e+30
LP 846-15   189565557   11.29   2458545.3363   37.19   360.0   1.98   6.00e+30
LP 846-15   189565557   11.29   2458546.2182   43.56   600.0   2.92   8.87e+30
LP 846-15   189565557   11.29   2458546.8779   41.03   360.0   1.89   5.73e+30
LP 846-15   189565557   11.29   2458547.4515   60.88   1440.0   8.59   2.60e+31
LP 846-15   189565557   11.29   2458550.2404   48.88   360.0   2.07   6.26e+30
LP 846-15   189565557   11.29   2458550.6932   33.04   360.0   1.58   4.78e+30
LP 846-15   189565557   11.29   2458550.9654   52.97   360.0   2.29   6.94e+30
LP 846-15   189565557   11.29   2458551.0987   791.86   3840.0   126.81   3.85e+32
LP 846-15   189565557   11.29   2458551.1668   29.49   1320.0   5.55   1.68e+31
LP 846-15   189565557   11.29   2458551.2265   48.39   1560.0   9.09   2.76e+31
LP 846-15   189565557   11.29   2458554.1001   32.43   360.0   1.67   5.06e+30
LP 846-15   189565557   11.29   2458558.5152   30.09   360.0   1.54   4.66e+30
LP 846-15   189565557   11.29   2458559.2985   97.00   960.0   9.32   2.83e+31
LP 846-15   189565557   11.29   2458559.4360   34.31   360.0   1.83   5.55e+30
LP 846-15   189565557   11.29   2458560.2819   36.02   600.0   2.26   6.86e+30
LP 846-15   189565557   11.29   2458560.8152   80.96   840.0   7.24   2.19e+31
LP 846-15   189565557   11.29   2458563.2318   188.29   1080.0   15.37   4.66e+31
LP 846-15   189565557   11.29   2458567.1830   32.08   360.0   2.27   6.87e+30
G 161-71   289706625   10.53   2458521.0312   441.62   840.0   14.72   7.52e+31
G 161-71   289706625   10.53   2458521.5326   2602.33   6840.0   384.38   1.96e+33
G 161-71   289706625   10.53   2458522.0132   167.15   600.0   5.62   2.87e+31
G 161-71   289706625   10.53   2458522.0438   428.65   600.0   10.51   5.37e+31
G 161-71   289706625   10.53   2458523.1480   202.22   360.0   4.59   2.34e+31
G 161-71   289706625   10.53   2458525.4605   446.04   10200.0   182.40   9.32e+32
G 161-71   289706625   10.53   2458526.3494   233.94   840.0   9.87   5.04e+31
G 161-71   289706625   10.53   2458526.5508   3197.98   11520.0   582.31   2.98e+33
G 161-71   289706625   10.53   2458526.7675   115.28   360.0   2.65   1.35e+31
G 161-71   289706625   10.53   2458526.8689   133.15   360.0   2.94   1.50e+31
G 161-71   289706625   10.53   2458526.9064   144.87   360.0   3.29   1.68e+31
G 161-71   289706625   10.53   2458526.9300   2326.98   3840.0   139.45   7.13e+32
G 161-71   289706625   10.53   2458526.9869   109.35   360.0   2.74   1.40e+31
G 161-71   289706625   10.53   2458527.0897   145.71   360.0   4.86   2.48e+31
G 161-71   289706625   10.53   2458527.4286   176.22   600.0   6.19   3.17e+31
G 161-71   289706625   10.53   2458527.7814   217.33   360.0   6.10   3.12e+31
G 161-71   289706625   10.53   2458528.3578   116.17   360.0   3.29   1.68e+31
G 161-71   289706625   10.53   2458528.5550   101.00   360.0   2.45   1.25e+31
G 161-71   289706625   10.53   2458535.2203   2420.25   1440.0   84.98   4.34e+32
G 161-71   289706625   10.53   2458535.5814   317.07   360.0   6.97   3.56e+31
G 161-71   289706625   10.53   2458535.7759   1933.25   960.0   50.80   2.60e+32
G 161-71   289706625   10.53   2458539.7967   1410.99   2520.0   103.82   5.31e+32
G 161-71   289706625   10.53   2458540.3509   554.69   1440.0   34.96   1.79e+32
G 161-71   289706625   10.53   2458540.5356   217.50   1560.0   24.87   1.27e+32
G 161-71   289706625   10.53   2458540.7842   188.42   600.0   7.70   3.94e+31
G 161-71   289706625   10.53   2458541.6578   203.51   600.0   8.58   4.39e+31
GJ 1132   101955023   10.90   2458584.8393   41.97   360.0   1.75   5.83e+30
GJ 1132   101955023   10.90   2458585.7615   103.46   1080.0   7.66   2.56e+31
GJ 1128   370955883   9.81   2458570.4239   86.88   360.0   2.01   4.86e+30
GJ 1128   370955883   9.81   2458570.4989   66.09   360.0   1.23   2.97e+30
GJ 1128   370955883   9.81   2458584.0921   91.04   360.0   1.01   2.44e+30
GJ 1128   370955883   9.81   2458584.1351   65.55   360.0   1.01   2.44e+30
GJ 1128   370955883   9.81   2458600.2740   155.50   1560.0   5.99   1.45e+31
GJ 1128   370955883   9.81   2458615.0267   64.74   360.0   0.93   2.25e+30
GJ 1128   370955883   9.81   2458617.1753   63.72   360.0   0.93   2.25e+30
GJ 1128   370955883   9.81   2458617.3434   64.47   360.0   0.92   2.22e+30
LHS 2836   125421413   10.11   2458600.2000   70.04   360.0   1.85   9.48e+30
LHS 2836   125421413   10.11   2458601.6319   81.11   1320.0   4.49   2.30e+31
LHS 2836   125421413   10.11   2458601.9861   86.07   360.0   1.28   6.56e+30
LHS 2836   125421413   10.11   2458602.1389   62.43   360.0   1.13   5.79e+30
LHS 2836   125421413   10.11   2458603.0430   839.54   1200.0   16.19   8.28e+31
LHS 2836   125421413   10.11   2458604.3902   548.20   6480.0   49.29   2.52e+32
LHS 2836   125421413   10.11   2458604.7291   186.07   1680.0   8.61   4.40e+31
LHS 2836   125421413   10.11   2458604.7611   53.04   360.0   1.00   5.11e+30
LHS 2836   125421413   10.11   2458604.7777   62.59   600.0   1.77   9.06e+30
LHS 2836   125421413   10.11   2458604.8236   60.30   360.0   1.05   5.36e+30
LHS 2836   125421413   10.11   2458605.4472   133.84   720.0   3.48   1.78e+31
LHS 2836   125421413   10.11   2458606.0055   70.84   360.0   1.16   5.93e+30
LHS 2836   125421413   10.11   2458606.2722   57.61   360.0   1.06   5.41e+30
LHS 2836   125421413   10.11   2458614.4776   76.13   360.0   1.11   5.67e+30
LHS 2836   125421413   10.11   2458615.9873   82.46   360.0   1.24   6.34e+30
LHS 2836   125421413   10.11   2458617.3817   92.95   360.0   1.58   8.08e+30
LHS 2836   125421413   10.11   2458617.8497   74.52   360.0   1.34   6.88e+30
LHS 2836   125421413   10.11   2458618.3816   120.01   840.0   3.43   1.76e+31
LHS 2836   125421413   10.11   2458618.6497   200.29   2040.0   11.15   5.70e+31
LHS 2836   125421413   10.11   2458619.2136   63.02   360.0   1.35   6.92e+30
LHS 2836   125421413   10.11   2458619.4094   317.29   5520.0   45.33   2.32e+32
LHS 2836   125421413   10.11   2458619.5913   189.61   1680.0   8.52   4.36e+31
LHS 2836   125421413   10.11   2458622.0176   97.61   360.0   1.38   7.04e+30
LHS 2836   125421413   10.11   2458622.0912   174.91   1560.0   8.44   4.32e+31
Gl 551   388857263   7.49   2458600.3716   772.66   1080.0   2.62   2.15e+30
Gl 551   388857263   7.49   2458600.5244   300.43   360.0   0.42   3.49e+29
Gl 551   388857263   7.49   2458600.9480   338.11   1080.0   1.50   1.23e+30
Gl 551   388857263   7.49   2458600.9800   517.37   840.0   1.96   1.61e+30
Gl 551   388857263   7.49   2458602.1217   2078.80   3000.0   10.05   8.26e+30
Gl 551   388857263   7.49   2458602.2078   1033.32   1440.0   3.81   3.13e+30
Gl 551   388857263   7.49   2458602.9342   423.62   360.0   0.55   4.53e+29
Gl 551   388857263   7.49   2458602.9675   605.84   600.0   1.08   8.89e+29
Gl 551   388857263   7.49   2458603.2662   2318.15   3960.0   21.46   1.76e+31
Gl 551   388857263   7.49   2458603.5217   200.15   360.0   0.37   3.04e+29
Gl 551   388857263   7.49   2458603.5731   969.71   2400.0   6.36   5.23e+30
Gl 551   388857263   7.49   2458603.6162   336.17   360.0   0.48   3.95e+29
Gl 551   388857263   7.49   2458603.7009   1710.90   840.0   3.10   2.55e+30
Gl 551   388857263   7.49   2458603.7926   238.81   840.0   0.99   8.13e+29
Gl 551   388857263   7.49   2458604.5912   308.70   600.0   0.79   6.47e+29
Gl 551   388857263   7.49   2458604.8995   1499.93   1680.0   4.46   3.66e+30
Gl 551   388857263   7.49   2458604.9773   243.55   360.0   0.41   3.33e+29
Gl 551   388857263   7.49   2458605.0009   217.77   600.0   0.64   5.27e+29
Gl 551   388857263   7.49   2458605.2648   655.09   1200.0   2.39   1.96e+30
Gl 551   388857263   7.49   2458605.4259   399.68   360.0   0.51   4.22e+29
Gl 551   388857263   7.49   2458605.6815   994.50   960.0   2.42   1.99e+30
Gl 551   388857263   7.49   2458605.9482   8127.92   2640.0   32.28   2.65e+31
Gl 551   388857263   7.49   2458606.3621   204.05   360.0   0.44   3.63e+29
Gl 551   388857263   7.49   2458606.5621   251.14   360.0   0.44   3.63e+29
Gl 551   388857263   7.49   2458607.2690   300.09   360.0   0.43   3.52e+29
Gl 551   388857263   7.49   2458607.4010   817.77   2400.0   4.82   3.96e+30
Gl 551   388857263   7.49   2458607.6871   583.29   5160.0   11.23   9.23e+30
Gl 551   388857263   7.49   2458607.7440   270.23   2040.0   2.36   1.94e+30
Gl 551   388857263   7.49   2458608.0635   277.79   360.0   0.48   3.98e+29
Gl 551   388857263   7.49   2458608.3802   263.92   600.0   0.70   5.75e+29
Gl 551   388857263   7.49   2458608.9260   474.86   360.0   0.56   4.64e+29
Gl 551   388857263   7.49   2458609.2260   217.09   360.0   0.38   3.10e+29
Gl 551   388857263   7.49   2458609.3385   306.05   1560.0   1.94   1.60e+30
Gl 551   388857263   7.49   2458609.6677   839.69   720.0   1.87   1.54e+30
Gl 551   388857263   7.49   2458613.7261   4278.87   10440.0   79.39   6.52e+31
Gl 551   388857263   7.49   2458613.8566   402.04   360.0   0.63   5.21e+29
Gl 551   388857263   7.49   2458614.2289   292.61   360.0   0.48   3.98e+29
Gl 551   388857263   7.49   2458614.7775   845.50   600.0   1.60   1.32e+30
Gl 551   388857263   7.49   2458615.4580   522.38   600.0   1.15   9.45e+29
Gl 551   388857263   7.49   2458616.0039   664.18   1320.0   3.04   2.50e+30
Gl 551   388857263   7.49   2458616.0608   1259.92   3240.0   9.33   7.66e+30
Gl 551   388857263   7.49   2458616.8761   791.01   720.0   1.84   1.51e+30
Gl 551   388857263   7.49   2458617.0789   556.54   2040.0   4.01   3.29e+30
Gl 551   388857263   7.49   2458617.1858   1371.91   3120.0   11.31   9.29e+30
Gl 551   388857263   7.49   2458617.6150   565.85   1080.0   2.30   1.89e+30
Gl 551   388857263   7.49   2458618.2442   968.54   600.0   1.64   1.34e+30
Gl 551   388857263   7.49   2458618.2928   5597.55   4320.0   27.88   2.29e+31
Gl 551   388857263   7.49   2458618.7470   679.77   360.0   0.80   6.57e+29
Gl 551   388857263   7.49   2458619.7428   3708.70   4680.0   32.67   2.68e+31
Gl 551   388857263   7.49   2458619.8234   424.54   600.0   1.10   9.01e+29
Gl 551   388857263   7.49   2458620.1247   474.24   360.0   0.64   5.23e+29
Gl 551   388857263   7.49   2458620.9692   810.25   480.0   1.18   9.68e+29
Gl 551   388857263   7.49   2458622.4039   2064.85   1320.0   6.90   5.67e+30
Gl 551   388857263   7.49   2458623.1650   58390.07   7200.0   178.42   1.47e+32
Gl 551   388857263   7.49   2458623.2734   3811.39   3600.0   18.97   1.56e+31
Gl 551   388857263   7.49   2458623.3428   434.07   7080.0   14.11   1.16e+31
Gl 551   388857263   7.49   2458623.4025   326.56   600.0   0.92   7.59e+29
Gl 551   388857263   7.49   2458623.4387   458.59   2520.0   5.27   4.33e+30
Gl 551   388857263   7.49   2458625.3511   7257.54   2160.0   18.90   1.55e+31
Gl 551   388857263   7.49   2458625.9150   832.46   600.0   1.53   1.26e+30
Gl 551   388857263   7.49   2458626.5136   388.77   360.0   0.55   4.52e+29
Gl 551   388857263   7.49   2458626.8428   3329.28   3360.0   13.03   1.07e+31
Gl 551   388857263   7.49   2458627.4386   340.34   1080.0   1.40   1.15e+30
Gl 551   388857263   7.49   2458627.5984   655.08   2160.0   4.00   3.28e+30
Gl 551   388857263   7.49   2458628.4400   238.21   360.0   0.44   3.60e+29
Gl 551   388857263   7.49   2458628.7761   669.42   720.0   1.55   1.27e+30
Gl 551   388857263   7.49   2458629.0372   295.43   840.0   1.06   8.70e+29
Gl 551   388857263   7.49   2458629.5886   1221.12   840.0   2.47   2.03e+30
Gl 551   388857263   7.49   2458630.3011   1376.85   720.0   1.99   1.64e+30
Gl 551   388857263   7.49   2458630.6317   519.69   9240.0   14.28   1.17e+31
Gl 551   388857263   7.49   2458630.7650   410.90   360.0   0.57   4.70e+29
Gl 551   388857263   7.49   2458630.8122   1021.12   1200.0   3.17   2.61e+30
Gl 551   388857263   7.49   2458630.9150   1040.58   1920.0   5.02   4.13e+30
Gl 551   388857263   7.49   2458631.3039   207.73   360.0   0.38   3.09e+29
Gl 551   388857263   7.49   2458631.3678   490.11   600.0   0.89   7.33e+29
Gl 551   388857263   7.49   2458631.7456   259.66   600.0   0.73   6.03e+29
Gl 551   388857263   7.49   2458631.8067   344.94   840.0   1.29   1.06e+30
Gl 551   388857263   7.49   2458632.1581   497.02   600.0   0.99   8.11e+29
Gl 551   388857263   7.49   2458632.4650   662.21   720.0   1.56   1.28e+30
Gl 551   388857263   7.49   2458632.4997   774.66   360.0   0.97   7.96e+29
Gl 551   388857263   7.49   2458632.7233   1487.05   6480.0   20.09   1.65e+31
Gl 551   388857263   7.49   2458633.2608   4567.07   3120.0   21.45   1.76e+31
Gl 551   388857263   7.49   2458633.9567   1217.89   960.0   3.14   2.58e+30
Gl 551   388857263   7.49   2458634.5928   365.53   840.0   1.25   1.03e+30
Gl 551   388857263   7.49   2458635.0483   430.55   1680.0   2.63   2.16e+30
Gl 551   388857263   7.49   2458635.2469   378.91   1320.0   1.98   1.62e+30
Gl 551   388857263   7.49   2458635.8344   311.54   360.0   0.48   3.96e+29
Gl 551   388857263   7.49   2458636.0441   2190.66   840.0   3.84   3.16e+30
Gl 551   388857263   7.49   2458636.4025   1280.90   3600.0   13.68   1.12e+31
Gl 551   388857263   7.49   2458636.6830   437.95   1920.0   2.51   2.06e+30
Gl 551   388857263   7.49   2458637.1233   388.36   1680.0   2.36   1.94e+30
Gl 551   388857263   7.49   2458637.4955   310.35   1320.0   2.12   1.75e+30
Gl 551   388857263   7.49   2458637.6886   3002.59   4560.0   23.62   1.94e+31
Gl 551   388857263   7.49   2458637.9233   261.90   360.0   0.54   4.46e+29
Gl 551   388857263   7.49   2458638.4719   368.44   3120.0   3.79   3.11e+30
Gl 551   388857263   7.49   2458640.6927   427.43   1680.0   2.33   1.91e+30
Gl 551   388857263   7.49   2458640.8232   227.60   360.0   0.37   3.00e+29
Gl 551   388857263   7.49   2458640.8690   275.79   360.0   0.61   4.97e+29
Gl 551   388857263   7.49   2458641.2163   5211.48   4200.0   21.05   1.73e+31
Gl 551   388857263   7.49   2458641.9926   782.58   480.0   1.10   9.05e+29
Gl 551   388857263   7.49   2458642.0829   538.19   360.0   0.61   4.99e+29
Gl 551   388857263   7.49   2458642.3704   1684.72   1800.0   6.25   5.14e+30
Gl 551   388857263   7.49   2458643.1204   431.35   360.0   0.66   5.41e+29
Gl 551   388857263   7.49   2458643.1884   351.33   840.0   2.40   1.97e+30
Gl 551   388857263   7.49   2458643.5037   1463.22   1200.0   4.74   3.89e+30
Gl 551   388857263   7.49   2458644.0120   641.34   1080.0   2.04   1.68e+30
Gl 551   388857263   7.49   2458644.0384   547.89   1560.0   2.45   2.01e+30
Gl 551   388857263   7.49   2458644.8828   1184.40   1320.0   3.76   3.09e+30
Gl 551   388857263   7.49   2458645.0509   301.58   1680.0   1.61   1.33e+30
Gl 551   388857263   7.49   2458645.1398   550.88   720.0   1.21   9.93e+29
Gl 551   388857263   7.49   2458645.2870   355.50   2040.0   2.46   2.02e+30
Gl 551   388857263   7.49   2458645.4092   777.13   960.0   2.21   1.81e+30
Gl 551   388857263   7.49   2458645.5287   2042.66   2880.0   10.70   8.79e+30
Gl 551   388857263   7.49   2458646.5786   391.00   600.0   0.81   6.67e+29
Gl 551   388857263   7.49   2458646.9245   509.43   720.0   1.11   9.09e+29
Gl 551   388857263   7.49   2458647.2078   1524.19   1080.0   3.54   2.90e+30
Gl 551   388857263   7.49   2458647.3008   3322.48   3480.0   16.96   1.39e+31
Gl 551   388857263   7.49   2458648.1578   4586.56   2880.0   18.66   1.53e+31
Gl 551   388857263   7.49   2458648.2480   2000.56   2160.0   7.92   6.50e+30
Gl 551   388857263   7.49   2458649.2591   812.04   2040.0   3.31   2.72e+30
Gl 551   388857263   7.49   2458649.4105   429.97   360.0   0.59   4.86e+29
Gl 551   388857263   7.49   2458649.6411   483.92   5880.0   7.98   6.55e+30
Gl 551   388857263   7.49   2458649.7452   243.52   360.0   0.36   2.97e+29
Gl 551   388857263   7.49   2458649.7924   379.40   360.0   0.56   4.61e+29
Gl 551   388857263   7.49   2458650.4008   2100.32   720.0   3.37   2.77e+30
Gl 551   388857263   7.49   2458650.5549   1742.48   480.0   2.06   1.69e+30
Gl 551   388857263   7.49   2458651.2327   3743.24   2400.0   15.09   1.24e+31
Gl 551   388857263   7.49   2458651.3688   362.80   1320.0   1.69   1.39e+30
Gl 551   388857263   7.49   2458651.5174   520.62   720.0   1.22   9.99e+29
Gl 551   388857263   7.49   2458651.6327   1798.29   1200.0   4.48   3.68e+30
Gl 551   388857263   7.49   2458651.7771   271.40   1560.0   1.88   1.54e+30
Gl 551   388857263   7.49   2458652.1924   3498.42   3000.0   22.10   1.82e+31
Gl 551   388857263   7.49   2458652.3410   249.94   360.0   0.37   3.07e+29
Gl 551   388857263   7.49   2458652.8785   2427.14   960.0   4.33   3.56e+30
Gl 590   172278724   10.15   2458632.1622   46.44   360.0   0.82   3.49e+30
Gl 590   172278724   10.15   2458651.9437   47.90   360.0   0.86   3.68e+30
2MASS J15404341-5101357   190138951   11.25   2458640.9533   133.96   1200.0   60.82   2.62e+31
2MASS J15404341-5101357   190138951   11.25   2458644.6713   85.32   1080.0   37.04   1.60e+31
2MASS J15404341-5101357   190138951   11.25   2458649.3004   36.07   1680.0   35.51   1.53e+31
LHS 475   369327947   10.22   2458637.8664   56.48   360.0   1.11   6.82e+30
LHS 475   369327947   10.22   2458658.2305   50.67   600.0   1.37   8.48e+30
2MASS J16475517-6509116   447382925   11.38   2458625.4650   46.24   600.0   4.82   1.39e+31
2MASS J16475517-6509116   447382925   11.38   2458626.6025   65.07   2520.0   16.94   4.89e+31
2MASS J16475517-6509116   447382925   11.38   2458629.9303   100.02   3480.0   41.56   1.20e+32
2MASS J16475517-6509116   447382925   11.38   2458635.9151   127.10   840.0   12.73   3.68e+31
2MASS J16475517-6509116   447382925   11.38   2458640.2332   33.53   360.0   2.74   7.90e+30
2MASS J16475517-6509116   447382925   11.38   2458642.6041   100.54   1680.0   18.95   5.47e+31
2MASS J16475517-6509116   447382925   11.38   2458643.4360   293.33   5280.0   109.31   3.16e+32
2MASS J16475517-6509116   447382925   11.38   2458644.3749   60.90   1920.0   16.49   4.76e+31
2MASS J16475517-6509116   447382925   11.38   2458648.1374   67.74   6960.0   52.98   1.53e+32
2MASS J16475517-6509116   447382925   11.38   2458648.6499   64.36   1800.0   18.18   5.25e+31
2MASS J16475517-6509116   447382925   11.38   2458650.6221   86.22   360.0   4.95   1.43e+31
2MASS J16475517-6509116   447382925   11.38   2458650.6457   38.05   360.0   2.57   7.43e+30
LMC 194.6.41   31381302   12.64   2458331.2642   83.83   1440.0   31.23   1.73e+31
LMC 194.6.41   31381302   12.64   2458335.0920   155.11   1560.0   39.43   2.18e+31
LMC 194.6.41   31381302   12.64   2458336.1350   47.00   1320.0   18.32   1.01e+31
LMC 194.6.41   31381302   12.64   2458345.4503   146.69   1440.0   43.53   2.41e+31
LMC 194.6.41   31381302   12.64   2458355.2710   229.67   1200.0   52.81   2.92e+31
LMC 194.6.41   31381302   12.64   2458359.5724   66.62   840.0   16.08   8.89e+30
LMC 194.6.41   31381302   12.64   2458366.0362   28.56   1080.0   10.99   6.08e+30
LMC 194.6.41   31381302   12.64   2458375.0639   35.62   1800.0   25.41   1.41e+31
LMC 194.6.41   31381302   12.64   2458377.6014   67.00   2160.0   43.62   2.41e+31
LMC 194.6.41   31381302   12.64   2458390.5318   22.35   360.0   5.77   3.19e+30
LMC 194.6.41   31381302   12.64   2458411.1914   40.04   2160.0   29.44   1.63e+31
LMC 194.6.41   31381302   12.64   2458429.7787   217.84   360.0   21.35   1.18e+31
LMC 194.6.41   31381302   12.64   2458433.4246   40.26   600.0   8.58   4.75e+30
LMC 194.6.41   31381302   12.64   2458435.0523   153.59   1560.0   35.07   1.94e+31
LMC 194.6.41   31381302   12.64   2458441.1676   42.71   1440.0   24.37   1.35e+31
LMC 194.6.41   31381302   12.64   2458456.5675   40.47   360.0   5.42   3.00e+30
LMC 194.6.41   31381302   12.64   2458463.5688   111.40   1440.0   28.91   1.60e+31
LMC 194.6.41   31381302   12.64   2458499.9702   44.95   600.0   10.13   5.60e+30
LMC 194.6.41   31381302   12.64   2458500.0424   33.61   600.0   8.49   4.69e+30
LMC 194.6.41   31381302   12.64   2458500.2994   34.65   840.0   9.97   5.51e+30
LMC 194.6.41   31381302   12.64   2458505.5049   34.63   360.0   5.08   2.81e+30
LMC 194.6.41   31381302   12.64   2458511.2411   32.27   600.0   8.11   4.49e+30
LMC 194.6.41   31381302   12.64   2458512.0494   49.31   1560.0   22.67   1.25e+31
LMC 194.6.41   31381302   12.64   2458512.3078   36.46   2280.0   20.05   1.11e+31
LMC 194.6.41   31381302   12.64   2458512.9466   47.02   360.0   6.68   3.69e+30
LMC 194.6.41   31381302   12.64   2458519.8689   42.07   480.0   6.94   3.84e+30
LMC 194.6.41   31381302   12.64   2458520.1078   28.10   600.0   7.49   4.14e+30
LMC 194.6.41   31381302   12.64   2458521.0953   36.86   360.0   5.15   2.85e+30
LMC 194.6.41   31381302   12.64   2458546.0330   39.41   3840.0   55.91   3.09e+31
LMC 194.6.41   31381302   12.64   2458548.5538   100.23   2640.0   55.93   3.09e+31
LMC 194.6.41   31381302   12.64   2458553.5066   36.12   600.0   7.15   3.95e+30
LMC 194.6.41   31381302   12.64   2458555.4622   25.98   360.0   8.16   4.51e+30
LMC 194.6.41   31381302   12.64   2458557.7942   51.43   600.0   11.01   6.09e+30
LMC 194.6.41   31381302   12.64   2458559.1247   37.23   360.0   5.06   2.80e+30
LMC 194.6.41   31381302   12.64   2458561.6373   34.29   2760.0   28.55   1.58e+31
LMC 194.6.41   31381302   12.64   2458575.6957   31.77   1800.0   23.66   1.31e+31
LMC 194.6.41   31381302   12.64   2458578.5291   177.58   1440.0   42.05   2.33e+31
LMC 194.6.41   31381302   12.64   2458588.8597   110.43   1320.0   40.12   2.22e+31
LMC 194.6.41   31381302   12.64   2458605.2251   47.02   480.0   8.85   4.89e+30
LMC 194.6.41   31381302   12.64   2458605.3543   202.46   6360.0   236.59   1.31e+32
LMC 194.6.41   31381302   12.64   2458625.3558   30.73   360.0   4.61   2.55e+30
LMC 194.6.41   31381302   12.64   2458640.1947   32.33   360.0   4.81   2.66e+30
LMC 194.6.41   31381302   12.64   2458650.2558   60.57   720.0   15.48   8.56e+30
LMC 194.6.41   31381302   12.64   2458651.1072   121.86   1200.0   31.99   1.77e+31
LMC 194.6.41   31381302   12.64   2458655.3045   174.87   1440.0   53.75   2.97e+31
LMC 194.6.41   31381302   12.64   2458656.0947   33.50   600.0   7.82   4.32e+30
LMC 194.6.41   31381302   12.64   2458659.6989   37.57   360.0   5.32   2.94e+30
LMC 194.6.41   31381302   12.64   2458667.1781   289.68   1320.0   70.79   3.91e+31
LMC 194.6.41   31381302   12.64   2458672.1919   44.43   600.0   10.70   5.92e+30
LMC 194.6.41   31381302   12.64   2458676.4600   29.53   1080.0   13.59   7.52e+30
WT 887   389051009   13.17   2458332.1483   197.90   3360.0   203.89   1.02e+32
WT 887   389051009   13.17   2458340.2385   122.92   5760.0   318.34   1.60e+32
WT 887   389051009   13.17   2458349.0661   36.15   360.0   93.05   4.67e+31
WT 887   389051009   13.17   2458352.6827   126.50   360.0   23.98   1.20e+31
UPM 409-4435   152475404   11.37   2458438.6441   59.51   960.0   5.82   1.72e+31
UPM 409-4435   152475404   11.37   2458438.9149   118.66   480.0   5.17   1.53e+31
UPM 409-4435   152475404   11.37   2458439.7204   43.14   360.0   2.00   5.89e+30
UPM 409-4435   152475404   11.37   2458439.7927   48.67   600.0   3.71   1.09e+31
UPM 409-4435   152475404   11.37   2458439.9010   54.52   360.0   2.62   7.72e+30
UPM 409-4435   152475404   11.37   2458440.0357   95.56   600.0   5.55   1.64e+31
UPM 409-4435   152475404   11.37   2458441.0551   39.49   360.0   2.20   6.49e+30
UPM 409-4435   152475404   11.37   2458441.1135   59.04   600.0   3.57   1.05e+31
UPM 409-4435   152475404   11.37   2458441.4190   32.88   360.0   2.32   6.85e+30
UPM 409-4435   152475404   11.37   2458441.6663   163.12   1680.0   23.84   7.03e+31
UPM 409-4435   152475404   11.37   2458441.9135   370.46   1680.0   29.22   8.62e+31
UPM 409-4435   152475404   11.37   2458443.2551   392.93   2160.0   41.95   1.24e+32
UPM 409-4435   152475404   11.37   2458443.3635   58.75   600.0   4.58   1.35e+31
UPM 409-4435   152475404   11.37   2458443.8246   124.44   2520.0   27.30   8.05e+31
UPM 409-4435   152475404   11.37   2458444.6176   103.84   720.0   6.99   2.06e+31
UPM 409-4435   152475404   11.37   2458445.3204   247.47   5040.0   74.79   2.21e+32
UPM 409-4435   152475404   11.37   2458445.4454   109.06   840.0   8.61   2.54e+31
UPM 409-4435   152475404   11.37   2458446.2787   343.09   4200.0   92.45   2.73e+32
UPM 409-4435   152475404   11.37   2458446.8106   48.18   360.0   2.08   6.12e+30
UPM 409-4435   152475404   11.37   2458446.8342   344.04   3480.0   66.46   1.96e+32
UPM 409-4435   152475404   11.37   2458447.9717   32.92   360.0   2.07   6.09e+30
UPM 409-4435   152475404   11.37   2458448.7856   93.25   1200.0   10.57   3.12e+31
UPM 409-4435   152475404   11.37   2458449.0203   158.98   480.0   6.78   2.00e+31
UPM 409-4435   152475404   11.37   2458449.5550   77.95   840.0   5.97   1.76e+31
UPM 409-4435   152475404   11.37   2458451.6105   65.25   600.0   4.71   1.39e+31
UPM 409-4435   152475404   11.37   2458451.7703   36.70   360.0   1.91   5.64e+30
UPM 409-4435   152475404   11.37   2458451.9633   34.54   360.0   1.98   5.84e+30
UPM 409-4435   152475404   11.37   2458452.4036   34.53   360.0   1.84   5.43e+30
UPM 409-4435   152475404   11.37   2458453.5341   190.05   480.0   8.51   2.51e+31
UPM 409-4435   152475404   11.37   2458453.5772   41.25   1320.0   8.21   2.42e+31
UPM 409-4435   152475404   11.37   2458454.1147   31.36   360.0   2.29   6.75e+30
UPM 409-4435   152475404   11.37   2458454.4813   48.67   360.0   3.07   9.06e+30
UPM 409-4435   152475404   11.37   2458454.6716   133.17   1200.0   14.79   4.36e+31
UPM 409-4435   152475404   11.37   2458454.8049   532.15   1200.0   39.28   1.16e+32
UPM 409-4435   152475404   11.37   2458454.8438   40.89   360.0   2.57   7.57e+30
UPM 409-4435   152475404   11.37   2458455.1882   267.88   2880.0   58.41   1.72e+32
UPM 409-4435   152475404   11.37   2458456.0077   136.59   1560.0   19.58   5.78e+31
UPM 409-4435   152475404   11.37   2458456.1979   224.65   1080.0   17.54   5.17e+31
UPM 409-4435   152475404   11.37   2458456.4438   136.21   360.0   5.02   1.48e+31
UPM 409-4435   152475404   11.37   2458456.9077   124.80   840.0   10.18   3.00e+31
UPM 409-4435   152475404   11.37   2458457.3049   467.13   1200.0   35.70   1.05e+32
UPM 409-4435   152475404   11.37   2458457.5215   140.51   1320.0   17.43   5.14e+31
UPM 409-4435   152475404   11.37   2458457.5674   38.40   360.0   2.93   8.66e+30
UPM 409-4435   152475404   11.37   2458457.7535   93.73   2400.0   16.86   4.97e+31
UPM 409-4435   152475404   11.37   2458457.8035   31.16   360.0   1.74   5.13e+30
UPM 409-4435   152475404   11.37   2458457.8910   63.47   360.0   2.61   7.71e+30
UPM 409-4435   152475404   11.37   2458458.9979   54.29   360.0   2.24   6.61e+30
UPM 409-4435   152475404   11.37   2458459.6187   79.51   360.0   3.05   9.00e+30
UPM 409-4435   152475404   11.37   2458460.8034   75.88   1560.0   13.06   3.85e+31
UPM 409-4435   152475404   11.37   2458460.8381   41.06   360.0   2.38   7.00e+30
UPM 409-4435   152475404   11.37   2458460.9853   153.69   1080.0   13.16   3.88e+31
UPM 409-4435   152475404   11.37   2458461.4603   81.19   360.0   3.60   1.06e+31
UPM 409-4435   152475404   11.37   2458461.7089   598.76   1680.0   48.56   1.43e+32
UPM 409-4435   152475404   11.37   2458462.1339   166.79   840.0   11.36   3.35e+31
UPM 409-4435   152475404   11.37   2458463.2547   199.97   600.0   10.11   2.98e+31
UPM 409-4435   152475404   11.37   2458463.6741   232.80   600.0   10.93   3.22e+31
UPM 409-4435   152475404   11.37   2458411.4663   53.74   1200.0   6.37   1.88e+31
UPM 409-4435   152475404   11.37   2458411.6288   50.75   360.0   2.32   6.86e+30
UPM 409-4435   152475404   11.37   2458411.6538   323.51   480.0   12.73   3.75e+31
UPM 409-4435   152475404   11.37   2458412.5899   71.78   360.0   3.47   1.02e+31
UPM 409-4435   152475404   11.37   2458413.7413   198.90   1320.0   19.84   5.85e+31
UPM 409-4435   152475404   11.37   2458413.9843   33.32   360.0   1.86   5.50e+30
UPM 409-4435   152475404   11.37   2458414.0052   37.88   360.0   2.62   7.73e+30
UPM 409-4435   152475404   11.37   2458414.5496   268.95   1800.0   34.20   1.01e+32
UPM 409-4435   152475404   11.37   2458414.6191   298.69   1080.0   22.00   6.49e+31
UPM 409-4435   152475404   11.37   2458415.0566   85.07   360.0   4.29   1.26e+31
UPM 409-4435   152475404   11.37   2458415.6038   238.79   840.0   15.26   4.50e+31
UPM 409-4435   152475404   11.37   2458416.5330   2341.44   1800.0   117.15   3.46e+32
UPM 409-4435   152475404   11.37   2458416.5705   53.64   360.0   2.22   6.55e+30
UPM 409-4435   152475404   11.37   2458416.7427   88.92   2400.0   21.22   6.26e+31
UPM 409-4435   152475404   11.37   2458417.8038   39.26   360.0   1.98   5.83e+30
UPM 409-4435   152475404   11.37   2458421.8136   100.18   960.0   9.25   2.73e+31
UPM 409-4435   152475404   11.37   2458421.8566   50.84   600.0   3.54   1.04e+31
UPM 409-4435   152475404   11.37   2458421.9497   50.70   360.0   2.45   7.22e+30
UPM 409-4435   152475404   11.37   2458424.5691   89.05   600.0   6.45   1.90e+31
UPM 409-4435   152475404   11.37   2458424.6399   313.12   840.0   19.08   5.63e+31
UPM 409-4435   152475404   11.37   2458425.3538   1207.82   2040.0   97.45   2.87e+32
UPM 409-4435   152475404   11.37   2458425.3969   34.37   2160.0   9.68   2.85e+31
UPM 409-4435   152475404   11.37   2458426.1705   85.76   600.0   5.43   1.60e+31
UPM 409-4435   152475404   11.37   2458426.9636   100.59   600.0   6.54   1.93e+31
UPM 409-4435   152475404   11.37   2458427.0552   36.79   360.0   1.90   5.62e+30
UPM 409-4435   152475404   11.37   2458427.1580   159.17   600.0   8.16   2.41e+31
UPM 409-4435   152475404   11.37   2458427.2650   153.45   720.0   8.16   2.41e+31
UPM 409-4435   152475404   11.37   2458427.4663   46.25   600.0   3.59   1.06e+31
UPM 409-4435   152475404   11.37   2458427.9816   79.56   1440.0   12.45   3.67e+31
UPM 409-4435   152475404   11.37   2458428.6344   56.60   360.0   2.58   7.60e+30
UPM 409-4435   152475404   11.37   2458428.9330   129.59   3840.0   36.77   1.08e+32
UPM 409-4435   152475404   11.37   2458429.1163   354.86   960.0   17.08   5.04e+31
UPM 409-4435   152475404   11.37   2458430.5080   191.05   1920.0   25.19   7.43e+31
UPM 409-4435   152475404   11.37   2458431.1122   59.56   360.0   2.53   7.45e+30
UPM 409-4435   152475404   11.37   2458431.1802   31.65   360.0   1.75   5.17e+30
UPM 409-4435   152475404   11.37   2458431.9399   81.11   1800.0   13.52   3.99e+31
UPM 409-4435   152475404   11.37   2458432.3011   32.06   360.0   1.92   5.65e+30
UPM 409-4435   152475404   11.37   2458432.6899   115.60   600.0   7.24   2.14e+31
UPM 409-4435   152475404   11.37   2458432.8205   157.02   1200.0   13.42   3.96e+31
UPM 409-4435   152475404   11.37   2458433.1163   359.13   1080.0   28.39   8.37e+31
UPM 409-4435   152475404   11.37   2458434.0816   57.62   600.0   5.57   1.64e+31
UPM 409-4435   152475404   11.37   2458434.2510   326.53   2280.0   34.57   1.02e+32
UPM 409-4435   152475404   11.37   2458434.3135   64.14   1440.0   11.88   3.50e+31
UPM 409-4435   152475404   11.37   2458435.0177   370.40   1200.0   20.28   5.98e+31
UPM 409-4435   152475404   11.37   2458435.0996   36.33   360.0   1.88   5.56e+30
UPM 409-4435   152475404   11.37   2458436.3996   548.61   3600.0   73.84   2.18e+32
2MA 505-4756   200322593   11.60   2458411.6737   31.59   360.0   2.05   4.34e+30
2MA 505-4756   200322593   11.60   2458412.0182   38.45   840.0   6.07   1.29e+31
2MA 505-4756   200322593   11.60   2458415.1960   28.58   360.0   1.84   3.91e+30
2MA 505-4756   200322593   11.60   2458426.9878   34.07   360.0   2.04   4.33e+30
2MA 505-4756   200322593   11.60   2458429.4379   40.36   600.0   4.27   9.05e+30
2MA 505-4756   200322593   11.60   2458429.4670   167.98   600.0   10.81   2.29e+31
2MA 505-4756   200322593   11.60   2458444.2768   153.95   4440.0   68.29   1.45e+32
2MA 505-4756   200322593   11.60   2458444.3477   29.48   360.0   1.75   3.71e+30
2MA 505-4756   200322593   11.60   2458444.7657   82.84   4920.0   39.84   8.44e+31
2MA 505-4756   200322593   11.60   2458447.7338   416.96   1680.0   36.40   7.72e+31
2MA 505-4756   200322593   11.60   2458460.1754   175.74   4800.0   77.57   1.64e+32
2MA 505-4756   200322593   11.60   2458473.3544   58.65   360.0   3.62   7.67e+30
2MA 505-4756   200322593   11.60   2458476.5071   52.27   1320.0   9.68   2.05e+31
2MA 505-4756   200322593   11.60   2458478.5724   29.32   360.0   2.88   6.10e+30
2MA 505-4756   200322593   11.60   2458480.3529   107.15   1080.0   16.82   3.56e+31
2MA 505-4756   200322593   11.60   2458482.6848   88.46   960.0   9.68   2.05e+31
2MA 505-4756   200322593   11.60   2458484.4153   34.02   360.0   2.08   4.40e+30
2MA 505-4756   200322593   11.60   2458490.0416   34.95   360.0   2.14   4.53e+30
SCR J0717-0501   471012349   10.60   2458491.8355   132.95   960.0   9.70   3.33e+31
SCR J0717-0501   471012349   10.60   2458491.8910   64.85   600.0   5.09   1.75e+31
SCR J0717-0501   471012349   10.60   2458492.9008   380.78   2400.0   39.03   1.34e+32
SCR J0717-0501   471012349   10.60   2458493.1188   50.07   600.0   4.08   1.40e+31
SCR J0717-0501   471012349   10.60   2458494.5883   66.81   360.0   3.94   1.35e+31
SCR J0717-0501   471012349   10.60   2458497.2702   72.17   360.0   3.46   1.19e+31
SCR J0717-0501   471012349   10.60   2458497.8049   44.96   360.0   3.16   1.09e+31
SCR J0717-0501   471012349   10.60   2458497.8327   75.12   360.0   3.11   1.07e+31
SCR J0717-0501   471012349   10.60   2458500.0313   58.41   360.0   3.00   1.03e+31
SCR J0717-0501   471012349   10.60   2458500.0633   42.70   360.0   2.16   7.42e+30
SCR J0717-0501   471012349   10.60   2458500.2855   214.88   720.0   12.47   4.28e+31
SCR J0717-0501   471012349   10.60   2458500.8410   49.40   840.0   6.11   2.10e+31
SCR J0717-0501   471012349   10.60   2458500.9438   768.39   4080.0   136.29   4.68e+32
SCR J0717-0501   471012349   10.60   2458504.9854   273.58   1680.0   32.65   1.12e+32
SCR J0717-0501   471012349   10.60   2458507.9257   40.67   360.0   2.16   7.41e+30
SCR J0717-0501   471012349   10.60   2458508.5382   45.66   360.0   2.51   8.62e+30
SCR J0717-0501   471012349   10.60   2458509.0243   100.01   360.0   3.79   1.30e+31
SCR J0717-0501   471012349   10.60   2458509.2506   67.68   840.0   6.93   2.38e+31
SCR J0717-0501   471012349   10.60   2458509.2937   81.77   840.0   8.11   2.79e+31
SCR J0717-0501   471012349   10.60   2458510.8603   256.07   840.0   15.83   5.44e+31
SCR J0717-0501   471012349   10.60   2458510.9701   214.17   2640.0   75.40   2.59e+32
SCR J0717-0501   471012349   10.60   2458512.4214   103.51   1800.0   16.32   5.61e+31
SCR J0717-0501   471012349   10.60   2458512.7242   38.91   360.0   2.40   8.26e+30
SCR J0717-0501   471012349   10.60   2458513.4811   76.34   600.0   8.09   2.78e+31
SCR J0717-0501   471012349   10.60   2458513.5436   172.93   2520.0   32.37   1.11e+32
SCR J0717-0501   471012349   10.60   2458515.4838   150.09   360.0   5.48   1.88e+31
SCR J0717-0501   471012349   10.60   2458515.8477   428.90   4080.0   92.46   3.18e+32
SCR J0914-4134   3127674   11.52   2458546.6310   3794.57   5160.0   978.74   1.72e+33
SCR J0914-4134   3127674   11.52   2458547.3782   71.08   600.0   10.48   1.84e+31
SCR J0914-4134   3127674   11.52   2458548.2338   38.53   360.0   3.26   5.74e+30
SCR J0914-4134   3127674   11.52   2458551.1657   30.48   360.0   4.29   7.53e+30
SCR J0914-4134   3127674   11.52   2458552.1685   78.00   360.0   5.35   9.41e+30
SCR J0914-4134   3127674   11.52   2458553.0018   65.18   1080.0   13.87   2.44e+31
SCR J0914-4134   3127674   11.52   2458553.5463   46.16   600.0   7.25   1.27e+31
SCR J0914-4134   3127674   11.52   2458558.5073   112.90   480.0   10.26   1.80e+31
SCR J0914-4134   3127674   11.52   2458559.2392   62.04   360.0   5.31   9.34e+30
SCR J0914-4134   3127674   11.52   2458561.3281   87.14   1080.0   12.40   2.18e+31
SCR J0914-4134   3127674   11.52   2458561.7850   749.71   1680.0   83.56   1.47e+32
SCR J0914-4134   3127674   11.52   2458562.6878   344.04   1080.0   40.25   7.07e+31
SCR J0914-4134   3127674   11.52   2458564.7100   107.58   1200.0   18.94   3.33e+31
SCR J0914-4134   3127674   11.52   2458566.7044   369.83   1080.0   41.19   7.24e+31
SCR J0914-4134   3127674   11.52   2458567.4627   289.37   960.0   35.76   6.28e+31
SCR J0914-4134   3127674   11.52   2458520.3001   145.64   840.0   20.46   3.59e+31
SCR J0914-4134   3127674   11.52   2458521.1640   101.19   360.0   6.73   1.18e+31
SCR J0914-4134   3127674   11.52   2458521.1807   57.04   1800.0   23.80   4.18e+31
SCR J0914-4134   3127674   11.52   2458523.0433   49.70   360.0   3.83   6.73e+30
SCR J0914-4134   3127674   11.52   2458524.1725   171.90   1200.0   29.03   5.10e+31
SCR J0914-4134   3127674   11.52   2458524.5363   115.69   3240.0   49.84   8.76e+31
SCR J0914-4134   3127674   11.52   2458525.4308   30.19   360.0   3.51   6.17e+30
SCR J0914-4134   3127674   11.52   2458535.3685   58.69   360.0   4.87   8.55e+30
SCR J0914-4134   3127674   11.52   2458536.2032   117.84   360.0   8.61   1.51e+31
SCR J0914-4134   3127674   11.52   2458536.5115   144.74   960.0   24.58   4.32e+31
SCR J0914-4134   3127674   11.52   2458539.6879   77.90   840.0   11.60   2.04e+31
SCR J0914-4134   3127674   11.52   2458541.8102   525.37   3240.0   178.73   3.14e+32
LEP 1038-4933   303301402   12.20   2458571.3825   27.88   360.0   3.36   4.49e+30
LEP 1038-4933   303301402   12.20   2458572.1492   42.02   2040.0   28.62   3.83e+31
LEP 1038-4933   303301402   12.20   2458590.9393   75.05   2160.0   41.30   5.52e+31
LEP 1038-4933   303301402   12.20   2458591.1893   24.52   360.0   3.23   4.32e+30
LEP 1038-4933   303301402   12.20   2458592.5004   39.28   600.0   7.59   1.01e+31
LEP 1038-4933   303301402   12.20   2458594.1129   33.84   600.0   7.96   1.06e+31
LEP 1038-4933   303301402   12.20   2458594.5434   53.91   600.0   7.71   1.03e+31
LEP 1038-4933   303301402   12.20   2458553.5532   48.48   360.0   5.56   7.43e+30
LEP 1038-4933   303301402   12.20   2458554.5338   53.07   360.0   5.51   7.36e+30
LEP 1038-4933   303301402   12.20   2458555.3754   110.54   720.0   18.03   2.41e+31
LEP 1038-4933   303301402   12.20   2458562.1408   48.15   360.0   5.19   6.93e+30
LEP 1038-4933   303301402   12.20   2458562.6950   1961.82   3600.0   518.39   6.93e+32
LEP 1038-4933   303301402   12.20   2458567.1672   69.15   600.0   12.27   1.64e+31
SCR J1214-2345   429354344   10.98   2458571.1413   43.62   600.0   2.61   5.94e+30
SCR J1214-2345   429354344   10.98   2458571.3413   71.12   360.0   2.35   5.34e+30
SCR J1214-2345   429354344   10.98   2458571.3941   53.04   360.0   2.28   5.17e+30
SCR J1214-2345   429354344   10.98   2458572.3330   89.58   360.0   4.71   1.07e+31
SCR J1214-2345   429354344   10.98   2458572.4121   223.51   600.0   7.46   1.70e+31
SCR J1214-2345   429354344   10.98   2458572.7316   63.42   2040.0   12.93   2.94e+31
SCR J1214-2345   429354344   10.98   2458573.0858   263.46   1560.0   18.90   4.29e+31
SCR J1214-2345   429354344   10.98   2458573.1149   58.72   360.0   2.13   4.85e+30
SCR J1214-2345   429354344   10.98   2458573.2858   82.78   2160.0   12.84   2.92e+31
SCR J1214-2345   429354344   10.98   2458573.5385   59.44   360.0   2.45   5.56e+30
SCR J1214-2345   429354344   10.98   2458574.0788   98.05   1320.0   10.71   2.43e+31
SCR J1214-2345   429354344   10.98   2458574.1691   61.24   360.0   2.00   4.55e+30
SCR J1214-2345   429354344   10.98   2458574.5149   54.66   360.0   1.99   4.52e+30
SCR J1214-2345   429354344   10.98   2458574.9566   239.90   720.0   9.83   2.23e+31
SCR J1214-2345   429354344   10.98   2458576.2677   57.64   360.0   2.03   4.61e+30
SCR J1214-2345   429354344   10.98   2458576.7997   69.65   600.0   4.62   1.05e+31
SCR J1214-2345   429354344   10.98   2458576.8205   516.75   720.0   16.25   3.69e+31
SCR J1214-2345   429354344   10.98   2458577.0344   361.75   5760.0   110.22   2.50e+32
SCR J1214-2345   429354344   10.98   2458577.1955   126.42   1200.0   10.30   2.34e+31
SCR J1214-2345   429354344   10.98   2458577.3344   91.94   360.0   3.25   7.38e+30
SCR J1214-2345   429354344   10.98   2458577.4469   205.45   960.0   11.49   2.61e+31
SCR J1214-2345   429354344   10.98   2458577.8816   52.31   360.0   2.04   4.63e+30
SCR J1214-2345   429354344   10.98   2458578.0469   152.38   600.0   6.35   1.44e+31
SCR J1214-2345   429354344   10.98   2458578.9941   74.86   360.0   3.64   8.26e+30
SCR J1214-2345   429354344   10.98   2458579.1997   63.11   360.0   2.41   5.47e+30
SCR J1214-2345   429354344   10.98   2458579.5247   58.42   840.0   4.87   1.11e+31
SCR J1214-2345   429354344   10.98   2458579.7927   191.18   2160.0   27.74   6.30e+31
SCR J1214-2345   429354344   10.98   2458580.0524   181.63   1680.0   20.49   4.66e+31
SCR J1214-2345   429354344   10.98   2458580.6580   851.33   1680.0   51.14   1.16e+32
SCR J1214-2345   429354344   10.98   2458580.7108   75.63   360.0   3.62   8.22e+30
SCR J1214-2345   429354344   10.98   2458580.7858   96.20   1320.0   8.67   1.97e+31
SCR J1214-2345   429354344   10.98   2458581.0872   72.22   360.0   2.40   5.46e+30
SCR J1214-2345   429354344   10.98   2458581.1885   263.43   2280.0   29.39   6.68e+31
SCR J1214-2345   429354344   10.98   2458581.4066   68.44   600.0   3.37   7.67e+30
SCR J1214-2345   429354344   10.98   2458581.5649   301.51   1080.0   20.11   4.57e+31
SCR J1214-2345   429354344   10.98   2458581.7788   84.83   1800.0   2746.09   6.24e+33
SCR J1214-2345   429354344   10.98   2458585.4329   48.75   360.0   1.83   4.17e+30
SCR J1214-2345   429354344   10.98   2458585.5093   62.21   600.0   3.32   7.54e+30
SCR J1214-2345   429354344   10.98   2458585.6440   3423.49   3000.0   201.51   4.58e+32
SCR J1214-2345   429354344   10.98   2458585.7357   147.19   2520.0   21.54   4.89e+31
SCR J1214-2345   429354344   10.98   2458586.0218   84.08   360.0   3.03   6.87e+30
SCR J1214-2345   429354344   10.98   2458586.0552   110.45   360.0   4.07   9.25e+30
SCR J1214-2345   429354344   10.98   2458586.0940   68.28   360.0   2.35   5.34e+30
SCR J1214-2345   429354344   10.98   2458586.1621   106.90   4920.0   40.03   9.09e+31
SCR J1214-2345   429354344   10.98   2458586.2204   56.51   600.0   3.68   8.36e+30
SCR J1214-2345   429354344   10.98   2458586.2552   192.66   1200.0   14.96   3.40e+31
SCR J1214-2345   429354344   10.98   2458586.7746   67.70   360.0   2.20   5.00e+30
SCR J1214-2345   429354344   10.98   2458587.5274   524.54   960.0   22.92   5.21e+31
SCR J1214-2345   429354344   10.98   2458587.6399   404.31   1800.0   43.81   9.95e+31
SCR J1214-2345   429354344   10.98   2458587.7329   89.69   600.0   4.69   1.07e+31
SCR J1214-2345   429354344   10.98   2458588.1940   350.53   840.0   16.42   3.73e+31
SCR J1214-2345   429354344   10.98   2458588.3996   107.29   1920.0   13.13   2.98e+31
SCR J1214-2345   429354344   10.98   2458588.4551   50.09   360.0   1.90   4.31e+30
SCR J1214-2345   429354344   10.98   2458589.0662   79.53   360.0   2.67   6.06e+30
SCR J1214-2345   429354344   10.98   2458590.1745   74.07   360.0   3.25   7.38e+30
SCR J1214-2345   429354344   10.98   2458590.4231   783.66   2520.0   74.25   1.69e+32
SCR J1214-2345   429354344   10.98   2458590.5620   219.90   1800.0   18.29   4.16e+31
SCR J1214-2345   429354344   10.98   2458590.6565   2823.31   4200.0   260.29   5.91e+32
SCR J1214-2345   429354344   10.98   2458590.7245   55.08   600.0   3.45   7.83e+30
SCR J1214-2345   429354344   10.98   2458590.9412   441.35   960.0   23.03   5.23e+31
SCR J1214-2345   429354344   10.98   2458591.1745   1584.96   3120.0   134.83   3.06e+32
SCR J1214-2345   429354344   10.98   2458591.6717   145.74   1320.0   9.97   2.27e+31
SCR J1214-2345   429354344   10.98   2458592.1662   546.72   1080.0   42.93   9.76e+31
SCR J1214-2345   429354344   10.98   2458592.2745   63.47   600.0   3.87   8.78e+30
SCR J1214-2345   429354344   10.98   2458592.4356   204.59   1320.0   15.19   3.45e+31
SCR J1214-2345   429354344   10.98   2458592.7981   105.73   840.0   7.81   1.78e+31
SCR J1214-2345   429354344   10.98   2458592.9259   329.82   840.0   17.84   4.05e+31
SCR J1214-2345   429354344   10.98   2458593.5397   189.66   600.0   7.21   1.64e+31
SCR J1214-2345   429354344   10.98   2458593.6800   112.77   1080.0   7.91   1.80e+31
SCR J1214-2345   429354344   10.98   2458593.7175   74.14   3000.0   18.14   4.12e+31
SCR J1214-2345   429354344   10.98   2458593.8467   81.14   1800.0   11.83   2.69e+31
SCR J1214-2345   429354344   10.98   2458593.9022   72.36   600.0   3.35   7.61e+30
SCR J1214-2345   429354344   10.98   2458594.4008   158.69   6840.0   66.46   1.51e+32
SCR J1214-2345   429354344   10.98   2458594.5856   1214.92   2520.0   59.87   1.36e+32
SCR J1214-2345   429354344   10.98   2458594.6411   51.25   360.0   2.17   4.93e+30
SCR J1214-2345   429354344   10.98   2458594.7758   335.12   1800.0   27.60   6.27e+31
SCR J1214-2345   429354344   10.98   2458594.9328   104.71   1320.0   7.52   1.71e+31
SCR J1214-2345   429354344   10.98   2458595.2980   139.22   960.0   8.38   1.90e+31
LEP 2050-3424   89257479   10.75   2458329.6402   883.42   1200.0   31.55   7.05e+31
LEP 2050-3424   89257479   10.75   2458330.1833   46.08   360.0   1.49   3.32e+30
LEP 2050-3424   89257479   10.75   2458330.5833   72.66   360.0   1.92   4.28e+30
LEP 2050-3424   89257479   10.75   2458331.2208   73.57   1920.0   8.60   1.92e+31
LEP 2050-3424   89257479   10.75   2458331.8458   72.84   360.0   2.63   5.87e+30
LEP 2050-3424   89257479   10.75   2458332.7069   44.00   360.0   1.28   2.86e+30
LEP 2050-3424   89257479   10.75   2458332.7763   81.50   360.0   1.85   4.14e+30
LEP 2050-3424   89257479   10.75   2458332.7944   89.67   3240.0   18.87   4.21e+31
LEP 2050-3424   89257479   10.75   2458333.3333   142.22   1200.0   9.11   2.04e+31
LEP 2050-3424   89257479   10.75   2458335.2999   54.88   600.0   2.99   6.68e+30
LEP 2050-3424   89257479   10.75   2458337.3040   74.86   360.0   2.27   5.06e+30
LEP 2050-3424   89257479   10.75   2458344.0511   76.79   600.0   3.50   7.82e+30
LEP 2050-3424   89257479   10.75   2458344.2470   58.59   600.0   2.24   5.00e+30
LEP 2050-3424   89257479   10.75   2458344.3386   75.56   840.0   3.88   8.66e+30
LEP 2050-3424   89257479   10.75   2458345.3039   38.12   600.0   1.99   4.44e+30
LEP 2050-3424   89257479   10.75   2458345.3678   112.18   360.0   2.35   5.25e+30
LEP 2050-3424   89257479   10.75   2458349.4343   168.53   960.0   7.93   1.77e+31
LEP 2050-3424   89257479   10.75   2458351.9884   178.90   720.0   6.05   1.35e+31
LEP 2050-3424   89257479   10.75   2458352.1800   146.97   360.0   2.92   6.52e+30
LEP 2050-3424   89257479   10.75   2458352.4120   120.36   2040.0   12.19   2.72e+31
LEP 2050-3424   89257479   10.75   2458352.7703   270.89   1080.0   11.93   2.66e+31
LHS 1668   7723060   11.28   2458411.7692   86.83   360.0   3.08   9.36e+30
LHS 1668   7723060   11.28   2458413.1803   124.81   600.0   6.43   1.95e+31
LHS 1668   7723060   11.28   2458414.4248   35.77   360.0   1.76   5.34e+30
LHS 1668   7723060   11.28   2458417.9123   74.62   360.0   2.70   8.21e+30
LHS 1668   7723060   11.28   2458427.2319   66.07   1560.0   11.13   3.38e+31
LHS 1668   7723060   11.28   2458428.0180   80.43   720.0   5.33   1.62e+31
LHS 1668   7723060   11.28   2458431.2611   85.89   360.0   3.46   1.05e+31
LHS 1668   7723060   11.28   2458432.5444   54.79   360.0   2.34   7.12e+30
LHS 1668   7723060   11.28   2458432.8666   51.13   360.0   2.79   8.49e+30
LHS 1668   7723060   11.28   2458433.1055   67.09   2280.0   14.81   4.50e+31
LHS 1668   7723060   11.28   2458433.5541   95.94   720.0   6.74   2.05e+31
LHS 1668   7723060   11.28   2458435.6791   83.39   600.0   4.52   1.37e+31
LHS 1668   7723060   11.28   2458436.3569   53.52   360.0   2.30   6.98e+30
LHS 1668   7723060   11.28   2458438.7124   46.34   600.0   2.89   8.77e+30
LHS 1668   7723060   11.28   2458439.8055   74.62   600.0   4.09   1.24e+31
LHS 1668   7723060   11.28   2458440.4291   102.14   480.0   4.00   1.22e+31
LHS 1668   7723060   11.28   2458441.2166   116.21   600.0   6.22   1.89e+31
LHS 1668   7723060   11.28   2458442.4791   39.67   360.0   1.95   5.94e+30
LHS 1668   7723060   11.28   2458444.3333   75.05   1560.0   10.74   3.26e+31
LHS 1668   7723060   11.28   2458446.9693   78.72   600.0   4.80   1.46e+31
LHS 1668   7723060   11.28   2458447.3429   52.64   600.0   3.49   1.06e+31
LHS 1668   7723060   11.28   2458448.9207   38.84   600.0   3.19   9.70e+30
LHS 1668   7723060   11.28   2458452.2665   58.05   600.0   4.32   1.31e+31
LHS 1668   7723060   11.28   2458454.7137   35.87   360.0   2.17   6.60e+30
LHS 1668   7723060   11.28   2458456.2651   46.90   360.0   1.94   5.90e+30
LHS 1668   7723060   11.28   2458456.9067   62.69   600.0   3.93   1.19e+31
LHS 1668   7723060   11.28   2458456.9442   147.57   1200.0   12.44   3.78e+31
LHS 1668   7723060   11.28   2458457.4720   201.51   600.0   9.30   2.83e+31
LHS 1668   7723060   11.28   2458460.5552   56.30   360.0   2.51   7.62e+30
LHS 1668   7723060   11.28   2458462.1566   40.77   360.0   1.83   5.55e+30
LHS 1668   7723060   11.28   2458462.8427   133.54   1920.0   24.27   7.38e+31
LHS 1668   7723060   11.28   2458463.6593   65.31   360.0   2.61   7.93e+30
LHS 1668   7723060   11.28   2458463.7885   45.05   360.0   1.83   5.56e+30
G 75-35   35760711   10.97   2458411.5747   39.84   360.0   1.41   4.24e+30
G 75-35   35760711   10.97   2458411.6455   57.02   1320.0   5.84   1.76e+31
G 75-35   35760711   10.97   2458413.3039   79.84   840.0   5.23   1.57e+31
G 75-35   35760711   10.97   2458413.5720   138.91   720.0   6.14   1.85e+31
G 75-35   35760711   10.97   2458414.5122   42.15   360.0   1.83   5.50e+30
G 75-35   35760711   10.97   2458415.8331   44.86   360.0   1.60   4.80e+30
G 75-35   35760711   10.97   2458417.8414   46.69   360.0   1.48   4.47e+30
G 75-35   35760711   10.97   2458425.9609   42.28   360.0   1.46   4.39e+30
G 75-35   35760711   10.97   2458427.0331   94.19   2520.0   13.86   4.17e+31
G 75-35   35760711   10.97   2458427.1997   46.91   360.0   1.77   5.34e+30
G 75-35   35760711   10.97   2458429.2608   64.24   1800.0   8.58   2.58e+31
G 75-35   35760711   10.97   2458431.9830   352.71   840.0   14.07   4.23e+31
G 75-35   35760711   10.97   2458432.1747   72.67   840.0   5.43   1.63e+31
G 75-35   35760711   10.97   2458433.3121   78.25   600.0   3.16   9.51e+30
G 75-35   35760711   10.97   2458435.6162   66.28   1320.0   7.01   2.11e+31
APCOL   160329609   9.77   2458468.5918   157.94   1560.0   6.64   2.92e+31
APCOL   160329609   9.77   2458469.7140   220.02   600.0   3.04   1.34e+31
APCOL   160329609   9.77   2458469.9112   160.94   600.0   2.31   1.02e+31
APCOL   160329609   9.77   2458469.9487   109.45   360.0   1.23   5.40e+30
APCOL   160329609   9.77   2458470.4960   314.75   3480.0   18.72   8.24e+31
APCOL   160329609   9.77   2458470.5751   337.96   1680.0   11.17   4.92e+31
APCOL   160329609   9.77   2458470.6043   412.78   2520.0   13.30   5.85e+31
APCOL   160329609   9.77   2458471.4362   170.89   480.0   1.99   8.75e+30
APCOL   160329609   9.77   2458471.5154   151.81   1560.0   6.55   2.88e+31
APCOL   160329609   9.77   2458472.3904   94.82   840.0   2.65   1.17e+31
APCOL   160329609   9.77   2458473.5168   215.29   840.0   3.80   1.67e+31
APCOL   160329609   9.77   2458473.9751   635.15   1440.0   13.32   5.86e+31
APCOL   160329609   9.77   2458474.2487   74.72   360.0   1.34   5.91e+30
APCOL   160329609   9.77   2458474.7001   181.33   360.0   2.91   1.28e+31
APCOL   160329609   9.77   2458474.9307   127.63   1320.0   4.74   2.09e+31
APCOL   160329609   9.77   2458475.4487   347.06   1320.0   7.74   3.41e+31
APCOL   160329609   9.77   2458476.3085   131.60   600.0   2.35   1.03e+31
APCOL   160329609   9.77   2458476.5835   291.64   1200.0   7.25   3.19e+31
APCOL   160329609   9.77   2458476.8501   70.56   360.0   0.96   4.24e+30
APCOL   160329609   9.77   2458478.3057   120.91   1080.0   3.57   1.57e+31
APCOL   160329609   9.77   2458478.4237   341.74   960.0   5.99   2.64e+31
APCOL   160329609   9.77   2458478.5432   83.38   360.0   0.94   4.13e+30
APCOL   160329609   9.77   2458478.6626   68.75   360.0   0.84   3.69e+30
APCOL   160329609   9.77   2458479.3751   78.57   360.0   0.96   4.21e+30
APCOL   160329609   9.77   2458479.4765   107.70   360.0   1.10   4.83e+30
APCOL   160329609   9.77   2458479.9654   164.13   1800.0   6.75   2.97e+31
APCOL   160329609   9.77   2458480.6460   118.63   2760.0   9.99   4.40e+31
APCOL   160329609   9.77   2458481.4890   654.46   720.0   7.79   3.43e+31
APCOL   160329609   9.77   2458482.8501   110.43   2400.0   6.70   2.95e+31
APCOL   160329609   9.77   2458482.9112   119.90   360.0   1.63   7.15e+30
APCOL   160329609   9.77   2458483.5640   526.21   600.0   5.17   2.27e+31
APCOL   160329609   9.77   2458483.9265   382.12   1920.0   13.51   5.95e+31
APCOL   160329609   9.77   2458484.1473   353.22   960.0   6.46   2.84e+31
APCOL   160329609   9.77   2458485.5695   459.05   360.0   4.36   1.92e+31
APCOL   160329609   9.77   2458485.6279   405.20   720.0   5.34   2.35e+31
APCOL   160329609   9.77   2458486.3806   137.24   2760.0   9.73   4.28e+31
APCOL   160329609   9.77   2458486.4709   362.64   1200.0   8.67   3.81e+31
APCOL   160329609   9.77   2458486.6987   1301.45   2880.0   47.18   2.08e+32
APCOL   160329609   9.77   2458488.0195   74.55   360.0   0.90   3.94e+30
APCOL   160329609   9.77   2458488.1028   395.76   960.0   7.94   3.49e+31
APCOL   160329609   9.77   2458489.9737   660.72   2520.0   23.44   1.03e+32
SCR J0754-3809   131799991   12.12   2458517.5238   29.71   600.0   6.85   7.30e+30
SCR J0754-3809   131799991   12.12   2458518.2765   82.94   360.0   8.14   8.67e+30
SCR J0754-3809   131799991   12.12   2458518.4640   46.07   360.0   6.77   7.21e+30
SCR J0754-3809   131799991   12.12   2458519.4932   150.80   1800.0   40.00   4.26e+31
SCR J0754-3809   131799991   12.12   2458520.1585   70.52   360.0   7.90   8.42e+30
SCR J0754-3809   131799991   12.12   2458520.1932   65.95   600.0   11.33   1.21e+31
SCR J0754-3809   131799991   12.12   2458520.5724   582.67   3000.0   218.09   2.32e+32
SCR J0754-3809   131799991   12.12   2458524.3224   59.40   480.0   9.85   1.05e+31
SCR J0754-3809   131799991   12.12   2458528.2112   43.52   600.0   7.84   8.35e+30
SCR J0754-3809   131799991   12.12   2458537.3361   38.33   360.0   5.07   5.40e+30
SCR J0754-3809   131799991   12.12   2458538.8180   50.79   840.0   12.18   1.30e+31
SCR J0754-3809   131799991   12.12   2458540.3291   437.12   3600.0   220.60   2.35e+32
SCR J0754-3809   131799991   12.12   2458491.7554   161.41   480.0   17.64   1.88e+31
SCR J0754-3809   131799991   12.12   2458492.0262   230.34   840.0   31.10   3.31e+31
SCR J0754-3809   131799991   12.12   2458492.5623   60.55   2160.0   40.29   4.29e+31
SCR J0754-3809   131799991   12.12   2458494.3957   439.14   5160.0   356.78   3.80e+32
SCR J0754-3809   131799991   12.12   2458496.5791   50.02   600.0   9.30   9.91e+30
SCR J0754-3809   131799991   12.12   2458499.2180   52.51   360.0   6.26   6.67e+30
SCR J0754-3809   131799991   12.12   2458499.7667   71.09   360.0   6.91   7.36e+30
SCR J0754-3809   131799991   12.12   2458500.7653   334.97   1680.0   86.74   9.24e+31
SCR J0754-3809   131799991   12.12   2458501.1500   28.91   360.0   4.20   4.47e+30
SCR J0754-3809   131799991   12.12   2458507.6751   28.78   360.0   3.88   4.13e+30
SCR J0754-3809   131799991   12.12   2458509.2293   35.96   360.0   4.92   5.24e+30
SCR J0754-3809   131799991   12.12   2458510.4099   667.76   1560.0   106.63   1.14e+32
SCR J0754-3809   131799991   12.12   2458510.6612   83.39   600.0   14.03   1.49e+31
SCR J0754-3809   131799991   12.12   2458512.8015   50.89   360.0   6.19   6.59e+30
SCR J0754-3809   131799991   12.12   2458514.5571   52.33   360.0   6.95   7.40e+30
SCR J0754-3809   131799991   12.12   2458515.1265   213.93   1800.0   50.82   5.41e+31
SCR J0754-3809   131799991   12.12   2458515.3029   279.49   480.0   34.74   3.70e+31
SCR J0754-3809   131799991   12.12   2458515.8543   49.68   1320.0   23.84   2.54e+31
WT 2458   11974826   11.08   2458544.4318   67.38   600.0   4.17   1.07e+31
WT 2458   11974826   11.08   2458545.4415   62.03   360.0   2.09   5.37e+30
WT 2458   11974826   11.08   2458545.4735   69.22   1320.0   8.20   2.11e+31
WT 2458   11974826   11.08   2458545.9193   139.40   960.0   10.02   2.58e+31
WT 2458   11974826   11.08   2458547.4874   213.11   2280.0   32.98   8.48e+31
WT 2458   11974826   11.08   2458549.3304   160.08   1800.0   15.83   4.07e+31
WT 2458   11974826   11.08   2458549.8527   300.71   1200.0   22.75   5.85e+31
WT 2458   11974826   11.08   2458552.0901   61.27   600.0   3.38   8.70e+30
WT 2458   11974826   11.08   2458552.9637   55.79   360.0   1.95   5.03e+30
WT 2458   11974826   11.08   2458553.4082   53.06   1080.0   5.94   1.53e+31
WT 2458   11974826   11.08   2458555.3721   32.88   360.0   1.52   3.90e+30
WT 2458   11974826   11.08   2458555.4998   121.95   360.0   4.74   1.22e+31
WT 2458   11974826   11.08   2458557.9526   82.99   600.0   5.40   1.39e+31
WT 2458   11974826   11.08   2458558.2678   75.27   600.0   4.45   1.15e+31
WT 2458   11974826   11.08   2458558.3095   162.87   2040.0   15.80   4.06e+31
WT 2458   11974826   11.08   2458559.1178   928.64   2520.0   54.48   1.40e+32
WT 2458   11974826   11.08   2458559.1734   42.05   360.0   1.71   4.41e+30
WT 2458   11974826   11.08   2458559.3789   116.18   1320.0   9.96   2.56e+31
WT 2458   11974826   11.08   2458560.3664   133.29   1080.0   11.30   2.91e+31
WT 2458   11974826   11.08   2458560.5970   107.72   5760.0   40.33   1.04e+32
WT 2458   11974826   11.08   2458560.7387   71.50   960.0   6.43   1.65e+31
WT 2458   11974826   11.08   2458561.3303   43.73   360.0   1.65   4.23e+30
WT 2458   11974826   11.08   2458562.3192   64.26   360.0   2.08   5.36e+30
WT 2458   11974826   11.08   2458563.1775   48.33   360.0   1.88   4.84e+30
WT 2458   11974826   11.08   2458564.3164   32.71   360.0   1.92   4.94e+30
WT 2458   11974826   11.08   2458564.4150   94.25   480.0   3.41   8.78e+30
WT 2458   11974826   11.08   2458566.0455   159.73   600.0   8.49   2.18e+31
WT 2458   11974826   11.08   2458566.7538   43.08   600.0   3.09   7.94e+30
WT 2458   11974826   11.08   2458566.9066   636.73   2160.0   60.26   1.55e+32
LHS 2557   334939050   12.00   2458571.0693   33.05   360.0   2.91   3.72e+30
LHS 2557   334939050   12.00   2458571.2374   31.63   360.0   3.16   4.04e+30
LHS 2557   334939050   12.00   2458572.2985   85.97   840.0   13.68   1.75e+31
LHS 2557   334939050   12.00   2458572.6443   65.41   720.0   8.66   1.11e+31
LHS 2557   334939050   12.00   2458574.0318   29.14   360.0   3.56   4.55e+30
LHS 2557   334939050   12.00   2458575.2832   101.77   840.0   12.57   1.61e+31
LHS 2557   334939050   12.00   2458579.6110   979.45   7800.0   445.60   5.70e+32
LHS 2557   334939050   12.00   2458580.1291   44.68   360.0   4.90   6.26e+30
LHS 2557   334939050   12.00   2458586.7526   26.77   360.0   3.07   3.93e+30
LHS 2557   334939050   12.00   2458588.0984   182.08   1440.0   23.74   3.03e+31
LHS 2557   334939050   12.00   2458590.6664   26.65   360.0   3.10   3.97e+30
LHS 2557   334939050   12.00   2458591.7650   339.07   2640.0   80.96   1.04e+32
LHS 2557   334939050   12.00   2458591.8150   51.73   7560.0   69.38   8.87e+31
LHS 2557   334939050   12.00   2458592.2886   441.71   4440.0   114.38   1.46e+32
LHS 2557   334939050   12.00   2458593.6483   125.79   480.0   10.30   1.32e+31
LHS 2557   334939050   12.00   2458594.1469   64.38   360.0   4.67   5.97e+30
LHS 2310   394816687   10.81   2458628.9548   45.46   360.0   1.39   6.54e+30
LHS 2310   394816687   10.81   2458630.1034   44.59   360.0   1.41   6.66e+30
LHS 2310   394816687   10.81   2458631.1798   42.89   360.0   1.52   7.17e+30
LEP 1718-4131   192642951   13.03   2458652.6428   52.46   360.0   16.32   6.11e+30
LHS 2608   328591096   10.83   2458640.9027   52.06   360.0   1.58   7.41e+30
SCR J1626-3812   351808240   12.44   2458630.8150   68.25   360.0   9.01   8.98e+30
SCR J1626-3812   351808240   12.44   2458630.9942   70.19   840.0   21.45   2.14e+31
SCR J1626-3812   351808240   12.44   2458632.4817   57.65   960.0   21.51   2.15e+31
SCR J1626-3812   351808240   12.44   2458634.5192   214.78   5760.0   275.73   2.75e+32
SCR J1626-3812   351808240   12.44   2458635.3220   47.49   600.0   11.22   1.12e+31
SCR J1626-3812   351808240   12.44   2458636.2415   98.40   840.0   28.15   2.81e+31
SCR J1626-3812   351808240   12.44   2458636.6526   44.15   360.0   7.00   6.98e+30
SCR J1626-3812   351808240   12.44   2458638.1248   215.34   960.0   46.41   4.63e+31
SCR J1626-3812   351808240   12.44   2458638.7790   67.42   720.0   17.97   1.79e+31
SCR J1626-3812   351808240   12.44   2458644.6400   32.45   360.0   6.29   6.27e+30
SCR J1626-3812   351808240   12.44   2458645.8122   189.50   1200.0   60.27   6.01e+31
SCR J1626-3812   351808240   12.44   2458647.0719   122.74   2760.0   95.90   9.56e+31
SCR J1626-3812   351808240   12.44   2458647.6483   37.18   360.0   6.12   6.10e+30
SCR J1626-3812   351808240   12.44   2458649.0664   28.35   360.0   7.81   7.79e+30
SCR J1626-3812   351808240   12.44   2458650.2205   76.57   840.0   21.46   2.14e+31
SCR J1626-3812   351808240   12.44   2458650.4663   43.10   600.0   12.07   1.20e+31
SCR J1626-3812   351808240   12.44   2458650.8816   54.04   1080.0   24.10   2.40e+31
SCR J1626-3812   351808240   12.44   2458650.9830   159.61   1080.0   48.55   4.84e+31
SCR J1626-3812   351808240   12.44   2458652.0732   59.68   1920.0   49.67   4.95e+31
SCR J1626-3812   351808240   12.44   2458652.5663   53.25   600.0   10.83   1.08e+31
SCR J1626-3812   351808240   12.44   2458652.8829   32.78   360.0   5.94   5.92e+30
G 272-43   54003038   10.52   2458388.6342   2985.88   5160.0   181.69   1.17e+33
G 272-43   54003038   10.52   2458391.1981   59.52   600.0   2.22   1.43e+31
G 272-43   54003038   10.52   2458392.1787   70.24   2520.0   8.98   5.79e+31
G 272-43   54003038   10.52   2458398.8329   250.79   1440.0   8.12   5.23e+31
G 272-43   54003038   10.52   2458402.2384   39.04   600.0   1.52   9.82e+30
G 272-43   54003038   10.52   2458403.0329   44.40   600.0   1.95   1.25e+31
G 272-43   54003038   10.52   2458403.6384   45.78   360.0   1.03   6.61e+30
LHS 2729   101774867   10.35   2458571.5244   483.56   1680.0   19.83   1.38e+32
LHS 2729   101774867   10.35   2458571.5841   178.83   1320.0   7.99   5.55e+31
LHS 2729   101774867   10.35   2458572.0716   72.22   1320.0   4.58   3.18e+31
LHS 2729   101774867   10.35   2458574.3495   11453.48   5760.0   719.10   4.99e+33
LHS 2729   101774867   10.35   2458574.4439   80.17   2520.0   10.19   7.07e+31
LHS 2729   101774867   10.35   2458576.7885   189.72   720.0   5.02   3.49e+31
LHS 2729   101774867   10.35   2458577.8968   102.34   600.0   2.77   1.92e+31
LHS 2729   101774867   10.35   2458579.3205   87.43   1080.0   4.53   3.14e+31
LHS 2729   101774867   10.35   2458580.6511   53.48   600.0   2.46   1.71e+31
LHS 2729   101774867   10.35   2458581.2011   61.03   360.0   1.22   8.48e+30
LHS 2729   101774867   10.35   2458581.3844   160.35   480.0   2.98   2.07e+31
LHS 2729   101774867   10.35   2458588.8928   109.95   360.0   1.99   1.39e+31
LHS 2729   101774867   10.35   2458589.7109   142.38   600.0   3.35   2.33e+31
LHS 2729   101774867   10.35   2458590.6123   59.83   360.0   1.16   8.09e+30
LHS 2729   101774867   10.35   2458592.4887   1819.43   3000.0   89.69   6.23e+32
LHS 2729   101774867   10.35   2458593.0595   95.89   600.0   2.91   2.02e+31
LHS 2729   101774867   10.35   2458594.2818   205.06   480.0   3.67   2.55e+31
LHS 2729   101774867   10.35   2458594.3776   56.01   360.0   1.32   9.15e+30
LHS 2729   101774867   10.35   2458594.8012   107.48   360.0   1.93   1.34e+31
LHS 2729   101774867   10.35   2458595.5359   620.80   5880.0   60.37   4.19e+32
SCR J1245-5506   419692115   10.81   2458600.7720   86.45   840.0   6.32   1.49e+31
SCR J1245-5506   419692115   10.81   2458601.1747   96.44   1200.0   7.96   1.88e+31
SCR J1245-5506   419692115   10.81   2458601.9345   428.68   1800.0   25.11   5.93e+31
SCR J1245-5506   419692115   10.81   2458604.8039   202.18   360.0   4.21   9.94e+30
SCR J1245-5506   419692115   10.81   2458606.4108   45.19   360.0   1.41   3.32e+30
SCR J1245-5506   419692115   10.81   2458607.0678   50.88   360.0   1.52   3.58e+30
SCR J1245-5506   419692115   10.81   2458607.3095   62.03   600.0   2.91   6.88e+30
SCR J1245-5506   419692115   10.81   2458607.3956   91.31   10080.0   56.81   1.34e+32
SCR J1245-5506   419692115   10.81   2458607.4789   40.53   360.0   1.50   3.53e+30
SCR J1245-5506   419692115   10.81   2458607.8303   82.73   840.0   5.89   1.39e+31
SCR J1245-5506   419692115   10.81   2458609.4900   485.52   1320.0   20.87   4.93e+31
SCR J1245-5506   419692115   10.81   2458613.9997   259.13   1920.0   31.09   7.34e+31
SCR J1245-5506   419692115   10.81   2458614.0635   45.71   600.0   2.71   6.41e+30
SCR J1245-5506   419692115   10.81   2458616.7760   373.48   1560.0   20.91   4.94e+31
SCR J1245-5506   419692115   10.81   2458621.8079   123.17   1440.0   12.13   2.86e+31
SCR J1245-5506   419692115   10.81   2458621.8342   61.16   2040.0   9.36   2.21e+31
LEHPM 1-5031   273369281   12.55   2458656.3177   48.09   2520.0   30.65   2.18e+31
LEHPM 1-5031   273369281   12.55   2458664.4790   84.78   1080.0   23.23   1.65e+31
LEHPM 1-5031   273369281   12.55   2458666.0166   20.00   360.0   3.34   2.37e+30
LEHPM 1-5031   273369281   12.55   2458669.2722   27.97   360.0   4.16   2.95e+30
LEHPM 1-5031   273369281   12.55   2458670.9347   34.18   360.0   5.37   3.82e+30
LEHPM 1-5031   273369281   12.55   2458671.6250   26.38   360.0   3.65   2.59e+30
LEHPM 1-5031   273369281   12.55   2458675.9319   26.99   360.0   3.81   2.71e+30
LEHPM 1-5031   273369281   12.55   2458676.2181   247.55   720.0   34.90   2.48e+31
LEHPM 1-5031   273369281   12.55   2458678.3389   39.10   1440.0   16.20   1.15e+31
LEHPM 1-5031   273369281   12.55   2458678.5778   51.91   600.0   8.71   6.19e+30
LEHPM 1-5031   273369281   12.55   2458681.5514   60.97   360.0   6.66   4.73e+30
LEHPM 1-5031   273369281   12.55   2458328.8557   201.20   840.0   37.91   2.69e+31
LEHPM 1-5031   273369281   12.55   2458331.9224   89.33   3720.0   112.52   7.99e+31
LEHPM 1-5031   273369281   12.55   2458331.9765   22.69   360.0   3.72   2.64e+30
LEHPM 1-5031   273369281   12.55   2458334.5834   70.43   1080.0   20.98   1.49e+31
LEHPM 1-5031   273369281   12.55   2458336.6181   165.41   480.0   18.07   1.28e+31
LEHPM 1-5031   273369281   12.55   2458337.0070   21.81   360.0   3.49   2.48e+30
LEHPM 1-5031   273369281   12.55   2458340.6986   47.53   360.0   5.45   3.87e+30
LEHPM 1-5031   273369281   12.55   2458342.2791   93.24   720.0   17.53   1.25e+31
LEHPM 1-5031   273369281   12.55   2458345.3332   37.55   360.0   5.02   3.56e+30
LEHPM 1-5031   273369281   12.55   2458346.4457   61.76   360.0   8.77   6.23e+30
L 136-37   349374765   9.96   2458667.6160   56.95   840.0   1.68   1.06e+31
L 136-37   349374765   9.96   2458413.3589   57.81   360.0   0.86   5.42e+30
L 136-37   349374765   9.96   2458436.7079   48.08   360.0   0.82   5.18e+30
L 136-37   349374765   9.96   2458454.1137   45.05   360.0   0.75   4.72e+30
L 136-37   349374765   9.96   2458553.9286   45.03   360.0   0.72   4.57e+30
L 136-37   349374765   9.96   2458566.2688   60.59   360.0   0.91   5.76e+30
L 173-19   231055581   9.36   2458354.8887   70.74   360.0   0.62   3.60e+30
L 173-19   231055581   9.36   2458363.0721   97.46   360.0   0.71   4.14e+30
L 173-19   231055581   9.36   2458375.3194   80.08   360.0   0.64   3.77e+30
LHS 3844   410153553   12.05   2458343.4018   50.39   720.0   8.05   1.30e+31
LHS 3746   197736350   9.26   2458346.3038   156.38   840.0   2.33   1.24e+31
LHS 3746   197736350   9.26   2458353.1260   82.49   360.0   0.65   3.44e+30
LHS 1134   118585685   10.32   2458362.9778   54.34   360.0   1.12   4.22e+30
LHS 1134   118585685   10.32   2458372.2834   41.32   360.0   0.99   3.71e+30
LHS 5045   229152539   11.00   2458393.2866   61.59   600.0   4.14   1.43e+31
LHS 1339   123366965   9.91   2458390.0709   58.67   360.0   0.86   3.97e+30
LHS 1339   123366965   9.91   2458391.5043   594.35   1800.0   13.41   6.20e+31
GJ 1068   219223742   10.62   2458463.8691   30.12   600.0   6.76   9.32e+30
GJ 1055   365369408   11.82   2458412.2622   67.14   360.0   6.72   9.62e+30
2MASS J06210665-4905379   238950307   10.83   2458447.2054   330.55   1680.0   19.57   5.99e+31
2MASS J06210665-4905379   238950307   10.83   2458454.1277   159.05   2880.0   30.07   9.21e+31
2MASS J06210665-4905379   238950307   10.83   2458463.4501   137.86   2400.0   18.56   5.68e+31
2MASS J06210665-4905379   238950307   10.83   2458500.1279   100.98   1320.0   7.02   2.15e+31
2MASS J06210665-4905379   238950307   10.83   2458514.9514   58.07   600.0   2.71   8.30e+30
LHS 1731   169304560   9.37   2458441.2861   98.96   360.0   0.82   6.02e+30
LHS 1731   169304560   9.37   2458456.7918   58.69   360.0   0.59   4.33e+30
LHS 1731   169304560   9.37   2458458.8779   64.04   360.0   0.63   4.62e+30
LHS 1593   468889408   11.65   2458460.0316   46.74   360.0   4.53   7.35e+30
SCR J0642-6707   176935123   12.61   2458325.9192   19.44   360.0   3.21   2.55e+30
SCR J0642-6707   176935123   12.61   2458326.7706   18.17   360.0   3.28   2.60e+30
SCR J0642-6707   176935123   12.61   2458380.1356   19.59   360.0   3.44   2.73e+30
SCR J0642-6707   176935123   12.61   2458549.8349   18.91   360.0   3.35   2.66e+30
SCR J0642-6707   176935123   12.61   2458550.0335   22.83   360.0   3.51   2.78e+30
SCR J0642-6707   176935123   12.61   2458585.9336   18.43   360.0   3.30   2.61e+30
SCR J0642-6707   176935123   12.61   2458612.2807   25.23   360.0   3.53   2.80e+30
LHS 272   289600366   11.08   2458521.5240   55.16   1680.0   4.73   1.52e+31
LHS 5156   362253884   10.48   2458549.9684   51.52   360.0   1.10   3.74e+30
GJ 1158   271946648   10.62   2458574.0575   68.18   840.0   3.81   1.77e+31
GJ 1158   271946648   10.62   2458578.2077   45.01   360.0   1.33   6.16e+30
GJ 1158   271946648   10.62   2458612.5773   41.12   360.0   1.22   5.68e+30
GJ 1123   452465896   10.34   2458570.3926   41.35   360.0   0.85   2.71e+30
GJ 1123   452465896   10.34   2458575.5205   71.01   1080.0   3.58   1.15e+31
GJ 1123   452465896   10.34   2458580.9497   339.86   1680.0   14.38   4.61e+31
GJ 1123   452465896   10.34   2458587.5193   69.90   1080.0   3.43   1.10e+31
GJ 1123   452465896   10.34   2458627.9793   44.71   360.0   0.82   2.62e+30
GJ 1123   452465896   10.34   2458612.8890   48.90   360.0   0.91   2.92e+30
2MASS J13580529-3937545   178930081   11.42   2458600.1272   32.76   360.0   2.83   4.95e+30
2MASS J14221943-7023371   449046160   12.23   2458640.8658   30.77   360.0   4.61   4.71e+30
GJ 300   437127546   9.45   2458497.4387   288.11   840.0   7.59   3.99e+31
GJ 300   437127546   9.45   2458507.2944   315.99   840.0   8.85   4.65e+31
GJ 300   437127546   9.45   2458535.0137   133.18   2520.0   10.81   5.68e+31
GJ 300   437127546   9.45   2458535.4734   67.27   360.0   1.49   7.85e+30
GJ 300   437127546   9.45   2458536.3915   69.10   360.0   1.41   7.40e+30
LEP 921-0219   281234286   9.90   2458539.2302   55.15   360.0   0.99   7.50e+30
GJ 1251   331681541   11.13   2458677.1392   42.48   360.0   1.65   4.68e+30
LTT 5437   471012269   10.22   2458600.1665   43.16   360.0   1.69   1.17e+31
Gl 693   75160399   8.39   2458657.7032   329.32   360.0   1.43   1.05e+31
Gl 693   75160399   8.39   2458679.2625   295.28   360.0   1.45   1.06e+31
Gl 693   75160399   8.39   2458679.3167   314.43   360.0   1.35   9.91e+30
Gl 693   75160399   8.39   2458628.1694   578.65   1920.0   12.00   8.83e+31
Gl 693   75160399   8.39   2458628.4722   338.41   360.0   1.49   1.10e+31
Gl 693   75160399   8.39   2458628.5319   416.01   360.0   3.45   2.54e+31
Gl 693   75160399   8.39   2458640.0587   568.34   17640.0   79.88   5.88e+32
LP9 11-056   30101427   13.34   2458617.5342   37.00   600.0   21.12   8.74e+30

